Online Trajectory Replanner for Dynamically Grasping Irregular Objects

This paper presents a new trajectory replanner for grasping irregular objects. Unlike conventional grasping tasks where the object's geometry is assumed simple, we aim to achieve a "dynamic grasp" of the irregular objects, which requires continuous adjustment during the grasping process. To effectively handle irregular objects, we propose a trajectory optimization framework that comprises two phases. Firstly, in a specified time limit of 10s, initial offline trajectories are computed for a seamless motion from an initial configuration of the robot to grasp the object and deliver it to a pre-defined target location. Secondly, fast online trajectory optimization is implemented to update robot trajectories in real-time within 100 ms. This helps to mitigate pose estimation errors from the vision system. To account for model inaccuracies, disturbances, and other non-modeled effects, trajectory tracking controllers for both the robot and the gripper are implemented to execute the optimal trajectories from the proposed framework. The intensive experimental results effectively demonstrate the performance of our trajectory planning framework in both simulation and real-world scenarios.

==> graphics/arUco_markers.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arUco_markers.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{28.34399937bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00014116)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arUco_markers.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/bspline_basisfunctions.txt <==
t	B0	B1	B2	B3
  0.00000000	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00100100	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00200200	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00300300	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00400400	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00500501	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00600601	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00700701	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00800801	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.00900901	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01001001	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01101101	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01201201	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01301301	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01401401	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01501502	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01601602	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01701702	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01801802	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.01901902	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02002002	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02102102	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02202202	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02302302	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02402402	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02502503	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02602603	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02702703	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02802803	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.02902903	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03003003	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03103103	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03203203	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03303303	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03403403	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03503504	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03603604	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03703704	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03803804	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.03903904	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04004004	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04104104	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04204204	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04304304	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04404404	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04504505	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04604605	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04704705	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04804805	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.04904905	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05005005	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05105105	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05205205	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05305305	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05405405	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05505506	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05605606	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05705706	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05805806	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.05905906	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06006006	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06106106	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06206206	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06306306	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06406406	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06506507	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06606607	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06706707	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06806807	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.06906907	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07007007	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07107107	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07207207	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07307307	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07407407	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07507508	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07607608	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07707708	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07807808	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.07907908	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08008008	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08108108	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08208208	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08308308	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08408408	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08508509	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08608609	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08708709	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08808809	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.08908909	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09009009	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09109109	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09209209	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09309309	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09409409	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09509510	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09609610	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09709710	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09809810	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.09909910	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10010010	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10110110	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10210210	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10310310	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10410410	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10510511	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10610611	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10710711	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10810811	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.10910911	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11011011	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11111111	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11211211	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11311311	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11411411	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11511512	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11611612	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11711712	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11811812	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.11911912	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12012012	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12112112	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12212212	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12312312	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12412412	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12512513	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12612613	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12712713	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12812813	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.12912913	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13013013	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13113113	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13213213	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13313313	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13413413	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13513514	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13613614	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13713714	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13813814	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.13913914	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14014014	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14114114	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14214214	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14314314	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14414414	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14514515	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14614615	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14714715	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14814815	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.14914915	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15015015	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15115115	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15215215	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15315315	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15415415	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15515516	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15615616	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15715716	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15815816	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.15915916	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16016016	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16116116	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16216216	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16316316	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16416416	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16516517	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16616617	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.16716717	  1.00000000	  0.00300300	  0.00000451	  0.00000000
  0.16816817	  1.00000000	  0.00900901	  0.00004058	  0.00000012
  0.16916917	  1.00000000	  0.01501502	  0.00011273	  0.00000056
  0.17017017	  1.00000000	  0.02102102	  0.00022094	  0.00000155
  0.17117117	  1.00000000	  0.02702703	  0.00036523	  0.00000329
  0.17217217	  1.00000000	  0.03303303	  0.00054559	  0.00000601
  0.17317317	  1.00000000	  0.03903904	  0.00076202	  0.00000992
  0.17417417	  1.00000000	  0.04504505	  0.00101453	  0.00001523
  0.17517518	  1.00000000	  0.05105105	  0.00130310	  0.00002217
  0.17617618	  1.00000000	  0.05705706	  0.00162775	  0.00003096
  0.17717718	  1.00000000	  0.06306306	  0.00198847	  0.00004180
  0.17817818	  1.00000000	  0.06906907	  0.00238527	  0.00005492
  0.17917918	  1.00000000	  0.07507508	  0.00281813	  0.00007052
  0.18018018	  1.00000000	  0.08108108	  0.00328707	  0.00008884
  0.18118118	  1.00000000	  0.08708709	  0.00379208	  0.00011008
  0.18218218	  1.00000000	  0.09309309	  0.00433316	  0.00013446
  0.18318318	  1.00000000	  0.09909910	  0.00491032	  0.00016220
  0.18418418	  1.00000000	  0.10510511	  0.00552354	  0.00019352
  0.18518519	  1.00000000	  0.11111111	  0.00617284	  0.00022862
  0.18618619	  1.00000000	  0.11711712	  0.00685821	  0.00026774
  0.18718719	  1.00000000	  0.12312312	  0.00757965	  0.00031108
  0.18818819	  1.00000000	  0.12912913	  0.00833717	  0.00035886
  0.18918919	  1.00000000	  0.13513514	  0.00913075	  0.00041130
  0.19019019	  1.00000000	  0.14114114	  0.00996041	  0.00046861
  0.19119119	  1.00000000	  0.14714715	  0.01082614	  0.00053101
  0.19219219	  1.00000000	  0.15315315	  0.01172794	  0.00059872
  0.19319319	  1.00000000	  0.15915916	  0.01266582	  0.00067196
  0.19419419	  1.00000000	  0.16516517	  0.01363977	  0.00075094
  0.19519520	  1.00000000	  0.17117117	  0.01464978	  0.00083587
  0.19619620	  1.00000000	  0.17717718	  0.01569588	  0.00092698
  0.19719720	  1.00000000	  0.18318318	  0.01677804	  0.00102448
  0.19819820	  1.00000000	  0.18918919	  0.01789627	  0.00112859
  0.19919920	  1.00000000	  0.19519520	  0.01905058	  0.00123953
  0.20020020	  1.00000000	  0.20120120	  0.02024096	  0.00135750
  0.20120120	  1.00000000	  0.20720721	  0.02146741	  0.00148273
  0.20220220	  1.00000000	  0.21321321	  0.02272994	  0.00161544
  0.20320320	  1.00000000	  0.21921922	  0.02402853	  0.00175584
  0.20420420	  1.00000000	  0.22522523	  0.02536320	  0.00190414
  0.20520521	  1.00000000	  0.23123123	  0.02673394	  0.00206057
  0.20620621	  1.00000000	  0.23723724	  0.02814075	  0.00222534
  0.20720721	  1.00000000	  0.24324324	  0.02958364	  0.00239867
  0.20820821	  1.00000000	  0.24924925	  0.03106259	  0.00258078
  0.20920921	  1.00000000	  0.25525526	  0.03257762	  0.00277187
  0.21021021	  1.00000000	  0.26126126	  0.03412872	  0.00297217
  0.21121121	  1.00000000	  0.26726727	  0.03571590	  0.00318190
  0.21221221	  1.00000000	  0.27327327	  0.03733914	  0.00340126
  0.21321321	  1.00000000	  0.27927928	  0.03899846	  0.00363049
  0.21421421	  1.00000000	  0.28528529	  0.04069385	  0.00386979
  0.21521522	  1.00000000	  0.29129129	  0.04242531	  0.00411937
  0.21621622	  1.00000000	  0.29729730	  0.04419284	  0.00437947
  0.21721722	  1.00000000	  0.30330330	  0.04599645	  0.00465029
  0.21821822	  1.00000000	  0.30930931	  0.04783612	  0.00493205
  0.21921922	  1.00000000	  0.31531532	  0.04971187	  0.00522497
  0.22022022	  1.00000000	  0.32132132	  0.05162370	  0.00552926
  0.22122122	  1.00000000	  0.32732733	  0.05357159	  0.00584515
  0.22222222	  1.00000000	  0.33333333	  0.05555556	  0.00617284
  0.22322322	  1.00000000	  0.33933934	  0.05757559	  0.00651255
  0.22422422	  1.00000000	  0.34534535	  0.05963170	  0.00686451
  0.22522523	  1.00000000	  0.35135135	  0.06172389	  0.00722892
  0.22622623	  1.00000000	  0.35735736	  0.06385214	  0.00760601
  0.22722723	  1.00000000	  0.36336336	  0.06601647	  0.00799599
  0.22822823	  1.00000000	  0.36936937	  0.06821687	  0.00839907
  0.22922923	  1.00000000	  0.37537538	  0.07045334	  0.00881548
  0.23023023	  1.00000000	  0.38138138	  0.07272588	  0.00924543
  0.23123123	  1.00000000	  0.38738739	  0.07503449	  0.00968914
  0.23223223	  1.00000000	  0.39339339	  0.07737918	  0.01014682
  0.23323323	  1.00000000	  0.39939940	  0.07975994	  0.01061869
  0.23423423	  1.00000000	  0.40540541	  0.08217677	  0.01110497
  0.23523524	  1.00000000	  0.41141141	  0.08462967	  0.01160587
  0.23623624	  1.00000000	  0.41741742	  0.08711865	  0.01212161
  0.23723724	  1.00000000	  0.42342342	  0.08964370	  0.01265241
  0.23823824	  1.00000000	  0.42942943	  0.09220482	  0.01319849
  0.23923924	  1.00000000	  0.43543544	  0.09480201	  0.01376005
  0.24024024	  1.00000000	  0.44144144	  0.09743527	  0.01433732
  0.24124124	  1.00000000	  0.44744745	  0.10010461	  0.01493052
  0.24224224	  1.00000000	  0.45345345	  0.10281002	  0.01553985
  0.24324324	  1.00000000	  0.45945946	  0.10555150	  0.01616554
  0.24424424	  1.00000000	  0.46546547	  0.10832905	  0.01680781
  0.24524525	  1.00000000	  0.47147147	  0.11114267	  0.01746687
  0.24624625	  1.00000000	  0.47747748	  0.11399237	  0.01814293
  0.24724725	  1.00000000	  0.48348348	  0.11687814	  0.01883622
  0.24824825	  1.00000000	  0.48948949	  0.11979998	  0.01954694
  0.24924925	  1.00000000	  0.49549550	  0.12275789	  0.02027533
  0.25025025	  1.00000000	  0.50150150	  0.12575188	  0.02102159
  0.25125125	  1.00000000	  0.50750751	  0.12878194	  0.02178593
  0.25225225	  1.00000000	  0.51351351	  0.13184806	  0.02256859
  0.25325325	  1.00000000	  0.51951952	  0.13495027	  0.02336977
  0.25425425	  1.00000000	  0.52552553	  0.13808854	  0.02418968
  0.25525526	  1.00000000	  0.53153153	  0.14126288	  0.02502856
  0.25625626	  1.00000000	  0.53753754	  0.14447330	  0.02588661
  0.25725726	  1.00000000	  0.54354354	  0.14771979	  0.02676405
  0.25825826	  1.00000000	  0.54954955	  0.15100235	  0.02766109
  0.25925926	  1.00000000	  0.55555556	  0.15432099	  0.02857796
  0.26026026	  1.00000000	  0.56156156	  0.15767569	  0.02951487
  0.26126126	  1.00000000	  0.56756757	  0.16106647	  0.03047204
  0.26226226	  1.00000000	  0.57357357	  0.16449332	  0.03144967
  0.26326326	  1.00000000	  0.57957958	  0.16795624	  0.03244800
  0.26426426	  1.00000000	  0.58558559	  0.17145524	  0.03346724
  0.26526527	  1.00000000	  0.59159159	  0.17499031	  0.03450760
  0.26626627	  1.00000000	  0.59759760	  0.17856144	  0.03556930
  0.26726727	  1.00000000	  0.60360360	  0.18216866	  0.03665255
  0.26826827	  1.00000000	  0.60960961	  0.18581194	  0.03775758
  0.26926927	  1.00000000	  0.61561562	  0.18949129	  0.03888460
  0.27027027	  1.00000000	  0.62162162	  0.19320672	  0.04003382
  0.27127127	  1.00000000	  0.62762763	  0.19695822	  0.04120547
  0.27227227	  1.00000000	  0.63363363	  0.20074579	  0.04239976
  0.27327327	  1.00000000	  0.63963964	  0.20456943	  0.04361691
  0.27427427	  1.00000000	  0.64564565	  0.20842915	  0.04485712
  0.27527528	  1.00000000	  0.65165165	  0.21232494	  0.04612063
  0.27627628	  1.00000000	  0.65765766	  0.21625680	  0.04740765
  0.27727728	  1.00000000	  0.66366366	  0.22022473	  0.04871838
  0.27827828	  1.00000000	  0.66966967	  0.22422873	  0.05005306
  0.27927928	  1.00000000	  0.67567568	  0.22826881	  0.05141189
  0.28028028	  1.00000000	  0.68168168	  0.23234496	  0.05279510
  0.28128128	  1.00000000	  0.68768769	  0.23645718	  0.05420290
  0.28228228	  1.00000000	  0.69369369	  0.24060547	  0.05563550
  0.28328328	  1.00000000	  0.69969970	  0.24478983	  0.05709312
  0.28428428	  1.00000000	  0.70570571	  0.24901027	  0.05857599
  0.28528529	  1.00000000	  0.71171171	  0.25326678	  0.06008431
  0.28628629	  1.00000000	  0.71771772	  0.25755936	  0.06161831
  0.28728729	  1.00000000	  0.72372372	  0.26188801	  0.06317819
  0.28828829	  1.00000000	  0.72972973	  0.26625274	  0.06476418
  0.28928929	  1.00000000	  0.73573574	  0.27065354	  0.06637649
  0.29029029	  1.00000000	  0.74174174	  0.27509041	  0.06801535
  0.29129129	  1.00000000	  0.74774775	  0.27956335	  0.06968095
  0.29229229	  1.00000000	  0.75375375	  0.28407236	  0.07137354
  0.29329329	  1.00000000	  0.75975976	  0.28861745	  0.07309331
  0.29429429	  1.00000000	  0.76576577	  0.29319860	  0.07484048
  0.29529530	  1.00000000	  0.77177177	  0.29781583	  0.07661528
  0.29629630	  1.00000000	  0.77777778	  0.30246914	  0.07841792
  0.29729730	  1.00000000	  0.78378378	  0.30715851	  0.08024862
  0.29829830	  1.00000000	  0.78978979	  0.31188396	  0.08210759
  0.29929930	  1.00000000	  0.79579580	  0.31664547	  0.08399505
  0.30030030	  1.00000000	  0.80180180	  0.32144306	  0.08591121
  0.30130130	  1.00000000	  0.80780781	  0.32627673	  0.08785630
  0.30230230	  1.00000000	  0.81381381	  0.33114646	  0.08983052
  0.30330330	  1.00000000	  0.81981982	  0.33605227	  0.09183410
  0.30430430	  1.00000000	  0.82582583	  0.34099415	  0.09386726
  0.30530531	  1.00000000	  0.83183183	  0.34597210	  0.09593020
  0.30630631	  1.00000000	  0.83783784	  0.35098612	  0.09802315
  0.30730731	  1.00000000	  0.84384384	  0.35603622	  0.10014632
  0.30830831	  1.00000000	  0.84984985	  0.36112238	  0.10229993
  0.30930931	  1.00000000	  0.85585586	  0.36624462	  0.10448420
  0.31031031	  1.00000000	  0.86186186	  0.37140293	  0.10669934
  0.31131131	  1.00000000	  0.86786787	  0.37659732	  0.10894557
  0.31231231	  1.00000000	  0.87387387	  0.38182777	  0.11122311
  0.31331331	  1.00000000	  0.87987988	  0.38709430	  0.11353216
  0.31431431	  1.00000000	  0.88588589	  0.39239690	  0.11587296
  0.31531532	  1.00000000	  0.89189189	  0.39773557	  0.11824571
  0.31631632	  1.00000000	  0.89789790	  0.40311032	  0.12065064
  0.31731732	  1.00000000	  0.90390390	  0.40852113	  0.12308795
  0.31831832	  1.00000000	  0.90990991	  0.41396802	  0.12555787
  0.31931932	  1.00000000	  0.91591592	  0.41945098	  0.12806061
  0.32032032	  1.00000000	  0.92192192	  0.42497002	  0.13059639
  0.32132132	  1.00000000	  0.92792793	  0.43052512	  0.13316543
  0.32232232	  1.00000000	  0.93393393	  0.43611630	  0.13576794
  0.32332332	  1.00000000	  0.93993994	  0.44174355	  0.13840413
  0.32432432	  1.00000000	  0.94594595	  0.44740687	  0.14107424
  0.32532533	  1.00000000	  0.95195195	  0.45310626	  0.14377846
  0.32632633	  1.00000000	  0.95795796	  0.45884172	  0.14651703
  0.32732733	  1.00000000	  0.96396396	  0.46461326	  0.14929015
  0.32832833	  1.00000000	  0.96996997	  0.47042087	  0.15209804
  0.32932933	  1.00000000	  0.97597598	  0.47626455	  0.15494092
  0.33033033	  1.00000000	  0.98198198	  0.48214431	  0.15781901
  0.33133133	  1.00000000	  0.98798799	  0.48806013	  0.16073252
  0.33233233	  1.00000000	  0.99399399	  0.49401203	  0.16368166
  0.33333333	  0.00000000	  1.00000000	  0.50000000	  0.16666667
  0.33433433	  0.00000000	  0.99399399	  0.50596993	  0.16968760
  0.33533534	  0.00000000	  0.98798799	  0.51186772	  0.17274395
  0.33633634	  0.00000000	  0.98198198	  0.51769337	  0.17583508
  0.33733734	  0.00000000	  0.97597598	  0.52344687	  0.17896032
  0.33833834	  0.00000000	  0.96996997	  0.52912823	  0.18211904
  0.33933934	  0.00000000	  0.96396396	  0.53473744	  0.18531058
  0.34034034	  0.00000000	  0.95795796	  0.54027451	  0.18853430
  0.34134134	  0.00000000	  0.95195195	  0.54573943	  0.19178954
  0.34234234	  0.00000000	  0.94594595	  0.55113221	  0.19507565
  0.34334334	  0.00000000	  0.93993994	  0.55645285	  0.19839198
  0.34434434	  0.00000000	  0.93393393	  0.56170134	  0.20173788
  0.34534535	  0.00000000	  0.92792793	  0.56687769	  0.20511271
  0.34634635	  0.00000000	  0.92192192	  0.57198189	  0.20851581
  0.34734735	  0.00000000	  0.91591592	  0.57701395	  0.21194653
  0.34834835	  0.00000000	  0.90990991	  0.58197387	  0.21540423
  0.34934935	  0.00000000	  0.90390390	  0.58686164	  0.21888825
  0.35035035	  0.00000000	  0.89789790	  0.59167726	  0.22239794
  0.35135135	  0.00000000	  0.89189189	  0.59642075	  0.22593265
  0.35235235	  0.00000000	  0.88588589	  0.60109208	  0.22949174
  0.35335335	  0.00000000	  0.87987988	  0.60569128	  0.23307455
  0.35435435	  0.00000000	  0.87387387	  0.61021833	  0.23668044
  0.35535536	  0.00000000	  0.86786787	  0.61467323	  0.24030874
  0.35635636	  0.00000000	  0.86186186	  0.61905599	  0.24395882
  0.35735736	  0.00000000	  0.85585586	  0.62336661	  0.24763003
  0.35835836	  0.00000000	  0.84984985	  0.62760508	  0.25132170
  0.35935936	  0.00000000	  0.84384384	  0.63177141	  0.25503320
  0.36036036	  0.00000000	  0.83783784	  0.63586560	  0.25876388
  0.36136136	  0.00000000	  0.83183183	  0.63988764	  0.26251307
  0.36236236	  0.00000000	  0.82582583	  0.64383753	  0.26628015
  0.36336336	  0.00000000	  0.81981982	  0.64771528	  0.27006444
  0.36436436	  0.00000000	  0.81381381	  0.65152089	  0.27386531
  0.36536537	  0.00000000	  0.80780781	  0.65525435	  0.27768210
  0.36636637	  0.00000000	  0.80180180	  0.65891567	  0.28151417
  0.36736737	  0.00000000	  0.79579580	  0.66250485	  0.28536086
  0.36836837	  0.00000000	  0.78978979	  0.66602188	  0.28922152
  0.36936937	  0.00000000	  0.78378378	  0.66946676	  0.29309551
  0.37037037	  0.00000000	  0.77777778	  0.67283951	  0.29698217
  0.37137137	  0.00000000	  0.77177177	  0.67614010	  0.30088085
  0.37237237	  0.00000000	  0.76576577	  0.67936856	  0.30479091
  0.37337337	  0.00000000	  0.75975976	  0.68252487	  0.30871170
  0.37437437	  0.00000000	  0.75375375	  0.68560903	  0.31264255
  0.37537538	  0.00000000	  0.74774775	  0.68862105	  0.31658284
  0.37637638	  0.00000000	  0.74174174	  0.69156093	  0.32053189
  0.37737738	  0.00000000	  0.73573574	  0.69442866	  0.32448907
  0.37837838	  0.00000000	  0.72972973	  0.69722425	  0.32845373
  0.37937938	  0.00000000	  0.72372372	  0.69994770	  0.33242521
  0.38038038	  0.00000000	  0.71771772	  0.70259900	  0.33640286
  0.38138138	  0.00000000	  0.71171171	  0.70517815	  0.34038604
  0.38238238	  0.00000000	  0.70570571	  0.70768516	  0.34437409
  0.38338338	  0.00000000	  0.69969970	  0.71012003	  0.34836637
  0.38438438	  0.00000000	  0.69369369	  0.71248275	  0.35236222
  0.38538539	  0.00000000	  0.68768769	  0.71477333	  0.35636100
  0.38638639	  0.00000000	  0.68168168	  0.71699177	  0.36036205
  0.38738739	  0.00000000	  0.67567568	  0.71913806	  0.36436473
  0.38838839	  0.00000000	  0.66966967	  0.72121220	  0.36836838
  0.38938939	  0.00000000	  0.66366366	  0.72321421	  0.37237236
  0.39039039	  0.00000000	  0.65765766	  0.72514406	  0.37637601
  0.39139139	  0.00000000	  0.65165165	  0.72700178	  0.38037869
  0.39239239	  0.00000000	  0.64564565	  0.72878735	  0.38437974
  0.39339339	  0.00000000	  0.63963964	  0.73050077	  0.38837852
  0.39439439	  0.00000000	  0.63363363	  0.73214205	  0.39237437
  0.39539540	  0.00000000	  0.62762763	  0.73371119	  0.39636665
  0.39639640	  0.00000000	  0.62162162	  0.73520818	  0.40035470
  0.39739740	  0.00000000	  0.61561562	  0.73663303	  0.40433788
  0.39839840	  0.00000000	  0.60960961	  0.73798573	  0.40831553
  0.39939940	  0.00000000	  0.60360360	  0.73926629	  0.41228701
  0.40040040	  0.00000000	  0.59759760	  0.74047471	  0.41625167
  0.40140140	  0.00000000	  0.59159159	  0.74161098	  0.42020885
  0.40240240	  0.00000000	  0.58558559	  0.74267511	  0.42415791
  0.40340340	  0.00000000	  0.57957958	  0.74366709	  0.42809819
  0.40440440	  0.00000000	  0.57357357	  0.74458693	  0.43202904
  0.40540541	  0.00000000	  0.56756757	  0.74543462	  0.43594983
  0.40640641	  0.00000000	  0.56156156	  0.74621017	  0.43985989
  0.40740741	  0.00000000	  0.55555556	  0.74691358	  0.44375857
  0.40840841	  0.00000000	  0.54954955	  0.74754484	  0.44764523
  0.40940941	  0.00000000	  0.54354354	  0.74810396	  0.45151922
  0.41041041	  0.00000000	  0.53753754	  0.74859093	  0.45537989
  0.41141141	  0.00000000	  0.53153153	  0.74900576	  0.45922658
  0.41241241	  0.00000000	  0.52552553	  0.74934845	  0.46305864
  0.41341341	  0.00000000	  0.51951952	  0.74961899	  0.46687543
  0.41441441	  0.00000000	  0.51351351	  0.74981738	  0.47067630
  0.41541542	  0.00000000	  0.50750751	  0.74994364	  0.47446060
  0.41641642	  0.00000000	  0.50150150	  0.74999775	  0.47822767
  0.41741742	  0.00000000	  0.49549550	  0.74997971	  0.48197686
  0.41841842	  0.00000000	  0.48948949	  0.74988953	  0.48570754
  0.41941942	  0.00000000	  0.48348348	  0.74972720	  0.48941904
  0.42042042	  0.00000000	  0.47747748	  0.74949274	  0.49311071
  0.42142142	  0.00000000	  0.47147147	  0.74918612	  0.49678192
  0.42242242	  0.00000000	  0.46546547	  0.74880737	  0.50043200
  0.42342342	  0.00000000	  0.45945946	  0.74835646	  0.50406031
  0.42442442	  0.00000000	  0.45345345	  0.74783342	  0.50766619
  0.42542543	  0.00000000	  0.44744745	  0.74723823	  0.51124900
  0.42642643	  0.00000000	  0.44144144	  0.74657090	  0.51480809
  0.42742743	  0.00000000	  0.43543544	  0.74583142	  0.51834280
  0.42842843	  0.00000000	  0.42942943	  0.74501979	  0.52185249
  0.42942943	  0.00000000	  0.42342342	  0.74413603	  0.52533651
  0.43043043	  0.00000000	  0.41741742	  0.74318012	  0.52879421
  0.43143143	  0.00000000	  0.41141141	  0.74215206	  0.53222493
  0.43243243	  0.00000000	  0.40540541	  0.74105186	  0.53562803
  0.43343343	  0.00000000	  0.39939940	  0.73987952	  0.53900286
  0.43443443	  0.00000000	  0.39339339	  0.73863503	  0.54234876
  0.43543544	  0.00000000	  0.38738739	  0.73731840	  0.54566510
  0.43643644	  0.00000000	  0.38138138	  0.73592962	  0.54895120
  0.43743744	  0.00000000	  0.37537538	  0.73446870	  0.55220644
  0.43843844	  0.00000000	  0.36936937	  0.73293564	  0.55543016
  0.43943944	  0.00000000	  0.36336336	  0.73133043	  0.55862170
  0.44044044	  0.00000000	  0.35735736	  0.72965308	  0.56178042
  0.44144144	  0.00000000	  0.35135135	  0.72790358	  0.56490567
  0.44244244	  0.00000000	  0.34534535	  0.72608194	  0.56799679
  0.44344344	  0.00000000	  0.33933934	  0.72418815	  0.57105314
  0.44444444	  0.00000000	  0.33333333	  0.72222222	  0.57407407
  0.44544545	  0.00000000	  0.32732733	  0.72018415	  0.57705893
  0.44644645	  0.00000000	  0.32132132	  0.71807393	  0.58000707
  0.44744745	  0.00000000	  0.31531532	  0.71589157	  0.58291783
  0.44844845	  0.00000000	  0.30930931	  0.71363706	  0.58579058
  0.44944945	  0.00000000	  0.30330330	  0.71131041	  0.58862465
  0.45045045	  0.00000000	  0.29729730	  0.70891161	  0.59141940
  0.45145145	  0.00000000	  0.29129129	  0.70644067	  0.59417417
  0.45245245	  0.00000000	  0.28528529	  0.70389759	  0.59688833
  0.45345345	  0.00000000	  0.27927928	  0.70128236	  0.59956121
  0.45445445	  0.00000000	  0.27327327	  0.69859499	  0.60219217
  0.45545546	  0.00000000	  0.26726727	  0.69583548	  0.60478056
  0.45645646	  0.00000000	  0.26126126	  0.69300381	  0.60732573
  0.45745746	  0.00000000	  0.25525526	  0.69010001	  0.60982703
  0.45845846	  0.00000000	  0.24924925	  0.68712406	  0.61228381
  0.45945946	  0.00000000	  0.24324324	  0.68407597	  0.61469541
  0.46046046	  0.00000000	  0.23723724	  0.68095573	  0.61706119
  0.46146146	  0.00000000	  0.23123123	  0.67776335	  0.61938051
  0.46246246	  0.00000000	  0.22522523	  0.67449882	  0.62165270
  0.46346346	  0.00000000	  0.21921922	  0.67116215	  0.62387712
  0.46446446	  0.00000000	  0.21321321	  0.66775334	  0.62605312
  0.46546547	  0.00000000	  0.20720721	  0.66427238	  0.62818004
  0.46646647	  0.00000000	  0.20120120	  0.66071928	  0.63025725
  0.46746747	  0.00000000	  0.19519520	  0.65709403	  0.63228408
  0.46846847	  0.00000000	  0.18918919	  0.65339664	  0.63425990
  0.46946947	  0.00000000	  0.18318318	  0.64962710	  0.63618404
  0.47047047	  0.00000000	  0.17717718	  0.64578543	  0.63805587
  0.47147147	  0.00000000	  0.17117117	  0.64187160	  0.63987472
  0.47247247	  0.00000000	  0.16516517	  0.63788563	  0.64163995
  0.47347347	  0.00000000	  0.15915916	  0.63382752	  0.64335091
  0.47447447	  0.00000000	  0.15315315	  0.62969726	  0.64500695
  0.47547548	  0.00000000	  0.14714715	  0.62549486	  0.64660742
  0.47647648	  0.00000000	  0.14114114	  0.62122032	  0.64815167
  0.47747748	  0.00000000	  0.13513514	  0.61687363	  0.64963905
  0.47847848	  0.00000000	  0.12912913	  0.61245480	  0.65106891
  0.47947948	  0.00000000	  0.12312312	  0.60796382	  0.65244059
  0.48048048	  0.00000000	  0.11711712	  0.60340070	  0.65375346
  0.48148148	  0.00000000	  0.11111111	  0.59876543	  0.65500686
  0.48248248	  0.00000000	  0.10510511	  0.59405802	  0.65620014
  0.48348348	  0.00000000	  0.09909910	  0.58927847	  0.65733264
  0.48448448	  0.00000000	  0.09309309	  0.58442677	  0.65840373
  0.48548549	  0.00000000	  0.08708709	  0.57950293	  0.65941275
  0.48648649	  0.00000000	  0.08108108	  0.57450694	  0.66035904
  0.48748749	  0.00000000	  0.07507508	  0.56943881	  0.66124197
  0.48848849	  0.00000000	  0.06906907	  0.56429853	  0.66206088
  0.48948949	  0.00000000	  0.06306306	  0.55908611	  0.66281512
  0.49049049	  0.00000000	  0.05705706	  0.55380155	  0.66350403
  0.49149149	  0.00000000	  0.05105105	  0.54844484	  0.66412698
  0.49249249	  0.00000000	  0.04504505	  0.54301599	  0.66468331
  0.49349349	  0.00000000	  0.03903904	  0.53751499	  0.66517237
  0.49449449	  0.00000000	  0.03303303	  0.53194185	  0.66559351
  0.49549550	  0.00000000	  0.02702703	  0.52629657	  0.66594608
  0.49649650	  0.00000000	  0.02102102	  0.52057914	  0.66622943
  0.49749750	  0.00000000	  0.01501502	  0.51478956	  0.66644291
  0.49849850	  0.00000000	  0.00900901	  0.50892785	  0.66658587
  0.49949950	  0.00000000	  0.00300300	  0.50299398	  0.66665766
  0.50050050	  0.00000000	  0.00000000	  0.49700151	  0.66665766
  0.50150150	  0.00000000	  0.00000000	  0.49103157	  0.66658587
  0.50250250	  0.00000000	  0.00000000	  0.48509771	  0.66644291
  0.50350350	  0.00000000	  0.00000000	  0.47919992	  0.66622943
  0.50450450	  0.00000000	  0.00000000	  0.47333820	  0.66594608
  0.50550551	  0.00000000	  0.00000000	  0.46751256	  0.66559351
  0.50650651	  0.00000000	  0.00000000	  0.46172298	  0.66517237
  0.50750751	  0.00000000	  0.00000000	  0.45596948	  0.66468331
  0.50850851	  0.00000000	  0.00000000	  0.45025205	  0.66412698
  0.50950951	  0.00000000	  0.00000000	  0.44457070	  0.66350403
  0.51051051	  0.00000000	  0.00000000	  0.43892541	  0.66281512
  0.51151151	  0.00000000	  0.00000000	  0.43331620	  0.66206088
  0.51251251	  0.00000000	  0.00000000	  0.42774306	  0.66124197
  0.51351351	  0.00000000	  0.00000000	  0.42220599	  0.66035904
  0.51451451	  0.00000000	  0.00000000	  0.41670499	  0.65941275
  0.51551552	  0.00000000	  0.00000000	  0.41124007	  0.65840373
  0.51651652	  0.00000000	  0.00000000	  0.40581122	  0.65733264
  0.51751752	  0.00000000	  0.00000000	  0.40041844	  0.65620014
  0.51851852	  0.00000000	  0.00000000	  0.39506173	  0.65500686
  0.51951952	  0.00000000	  0.00000000	  0.38974109	  0.65375346
  0.52052052	  0.00000000	  0.00000000	  0.38445653	  0.65244059
  0.52152152	  0.00000000	  0.00000000	  0.37920804	  0.65106891
  0.52252252	  0.00000000	  0.00000000	  0.37399562	  0.64963905
  0.52352352	  0.00000000	  0.00000000	  0.36881927	  0.64815167
  0.52452452	  0.00000000	  0.00000000	  0.36367899	  0.64660742
  0.52552553	  0.00000000	  0.00000000	  0.35857479	  0.64500695
  0.52652653	  0.00000000	  0.00000000	  0.35350666	  0.64335091
  0.52752753	  0.00000000	  0.00000000	  0.34847460	  0.64163995
  0.52852853	  0.00000000	  0.00000000	  0.34347861	  0.63987472
  0.52952953	  0.00000000	  0.00000000	  0.33851870	  0.63805587
  0.53053053	  0.00000000	  0.00000000	  0.33359486	  0.63618404
  0.53153153	  0.00000000	  0.00000000	  0.32870709	  0.63425990
  0.53253253	  0.00000000	  0.00000000	  0.32385539	  0.63228408
  0.53353353	  0.00000000	  0.00000000	  0.31903976	  0.63025725
  0.53453453	  0.00000000	  0.00000000	  0.31426021	  0.62818004
  0.53553554	  0.00000000	  0.00000000	  0.30951672	  0.62605312
  0.53653654	  0.00000000	  0.00000000	  0.30480931	  0.62387712
  0.53753754	  0.00000000	  0.00000000	  0.30013798	  0.62165270
  0.53853854	  0.00000000	  0.00000000	  0.29550271	  0.61938051
  0.53953954	  0.00000000	  0.00000000	  0.29090352	  0.61706119
  0.54054054	  0.00000000	  0.00000000	  0.28634039	  0.61469541
  0.54154154	  0.00000000	  0.00000000	  0.28181334	  0.61228381
  0.54254254	  0.00000000	  0.00000000	  0.27732237	  0.60982703
  0.54354354	  0.00000000	  0.00000000	  0.27286746	  0.60732573
  0.54454454	  0.00000000	  0.00000000	  0.26844863	  0.60478056
  0.54554555	  0.00000000	  0.00000000	  0.26406587	  0.60219217
  0.54654655	  0.00000000	  0.00000000	  0.25971918	  0.59956121
  0.54754755	  0.00000000	  0.00000000	  0.25540856	  0.59688833
  0.54854855	  0.00000000	  0.00000000	  0.25113402	  0.59417417
  0.54954955	  0.00000000	  0.00000000	  0.24689554	  0.59141940
  0.55055055	  0.00000000	  0.00000000	  0.24269314	  0.58862465
  0.55155155	  0.00000000	  0.00000000	  0.23852682	  0.58579058
  0.55255255	  0.00000000	  0.00000000	  0.23439656	  0.58291783
  0.55355355	  0.00000000	  0.00000000	  0.23030237	  0.58000707
  0.55455455	  0.00000000	  0.00000000	  0.22624426	  0.57705893
  0.55555556	  0.00000000	  0.00000000	  0.22222222	  0.57407407
  0.55655656	  0.00000000	  0.00000000	  0.21823625	  0.57105314
  0.55755756	  0.00000000	  0.00000000	  0.21428636	  0.56799679
  0.55855856	  0.00000000	  0.00000000	  0.21037253	  0.56490567
  0.55955956	  0.00000000	  0.00000000	  0.20649478	  0.56178042
  0.56056056	  0.00000000	  0.00000000	  0.20265310	  0.55862170
  0.56156156	  0.00000000	  0.00000000	  0.19884750	  0.55543016
  0.56256256	  0.00000000	  0.00000000	  0.19507796	  0.55220644
  0.56356356	  0.00000000	  0.00000000	  0.19134450	  0.54895120
  0.56456456	  0.00000000	  0.00000000	  0.18764711	  0.54566510
  0.56556557	  0.00000000	  0.00000000	  0.18398579	  0.54234876
  0.56656657	  0.00000000	  0.00000000	  0.18036054	  0.53900286
  0.56756757	  0.00000000	  0.00000000	  0.17677137	  0.53562803
  0.56856857	  0.00000000	  0.00000000	  0.17321826	  0.53222493
  0.56956957	  0.00000000	  0.00000000	  0.16970123	  0.52879421
  0.57057057	  0.00000000	  0.00000000	  0.16622027	  0.52533651
  0.57157157	  0.00000000	  0.00000000	  0.16277539	  0.52185249
  0.57257257	  0.00000000	  0.00000000	  0.15936657	  0.51834280
  0.57357357	  0.00000000	  0.00000000	  0.15599383	  0.51480809
  0.57457457	  0.00000000	  0.00000000	  0.15265716	  0.51124900
  0.57557558	  0.00000000	  0.00000000	  0.14935656	  0.50766619
  0.57657658	  0.00000000	  0.00000000	  0.14609204	  0.50406031
  0.57757758	  0.00000000	  0.00000000	  0.14286358	  0.50043200
  0.57857858	  0.00000000	  0.00000000	  0.13967120	  0.49678192
  0.57957958	  0.00000000	  0.00000000	  0.13651489	  0.49311071
  0.58058058	  0.00000000	  0.00000000	  0.13339466	  0.48941904
  0.58158158	  0.00000000	  0.00000000	  0.13031049	  0.48570754
  0.58258258	  0.00000000	  0.00000000	  0.12726240	  0.48197686
  0.58358358	  0.00000000	  0.00000000	  0.12425038	  0.47822767
  0.58458458	  0.00000000	  0.00000000	  0.12127443	  0.47446060
  0.58558559	  0.00000000	  0.00000000	  0.11833455	  0.47067630
  0.58658659	  0.00000000	  0.00000000	  0.11543075	  0.46687543
  0.58758759	  0.00000000	  0.00000000	  0.11256301	  0.46305864
  0.58858859	  0.00000000	  0.00000000	  0.10973135	  0.45922658
  0.58958959	  0.00000000	  0.00000000	  0.10693576	  0.45537989
  0.59059059	  0.00000000	  0.00000000	  0.10417625	  0.45151922
  0.59159159	  0.00000000	  0.00000000	  0.10145280	  0.44764523
  0.59259259	  0.00000000	  0.00000000	  0.09876543	  0.44375857
  0.59359359	  0.00000000	  0.00000000	  0.09611413	  0.43985989
  0.59459459	  0.00000000	  0.00000000	  0.09349890	  0.43594983
  0.59559560	  0.00000000	  0.00000000	  0.09091975	  0.43202904
  0.59659660	  0.00000000	  0.00000000	  0.08837666	  0.42809819
  0.59759760	  0.00000000	  0.00000000	  0.08586965	  0.42415791
  0.59859860	  0.00000000	  0.00000000	  0.08339871	  0.42020885
  0.59959960	  0.00000000	  0.00000000	  0.08096385	  0.41625167
  0.60060060	  0.00000000	  0.00000000	  0.07856505	  0.41228701
  0.60160160	  0.00000000	  0.00000000	  0.07620233	  0.40831553
  0.60260260	  0.00000000	  0.00000000	  0.07387568	  0.40433788
  0.60360360	  0.00000000	  0.00000000	  0.07158510	  0.40035470
  0.60460460	  0.00000000	  0.00000000	  0.06933059	  0.39636665
  0.60560561	  0.00000000	  0.00000000	  0.06711216	  0.39237437
  0.60660661	  0.00000000	  0.00000000	  0.06492979	  0.38837852
  0.60760761	  0.00000000	  0.00000000	  0.06278350	  0.38437974
  0.60860861	  0.00000000	  0.00000000	  0.06067329	  0.38037869
  0.60960961	  0.00000000	  0.00000000	  0.05859914	  0.37637601
  0.61061061	  0.00000000	  0.00000000	  0.05656107	  0.37237236
  0.61161161	  0.00000000	  0.00000000	  0.05455906	  0.36836838
  0.61261261	  0.00000000	  0.00000000	  0.05259313	  0.36436473
  0.61361361	  0.00000000	  0.00000000	  0.05066328	  0.36036205
  0.61461461	  0.00000000	  0.00000000	  0.04876949	  0.35636100
  0.61561562	  0.00000000	  0.00000000	  0.04691178	  0.35236222
  0.61661662	  0.00000000	  0.00000000	  0.04509014	  0.34836637
  0.61761762	  0.00000000	  0.00000000	  0.04330457	  0.34437409
  0.61861862	  0.00000000	  0.00000000	  0.04155507	  0.34038604
  0.61961962	  0.00000000	  0.00000000	  0.03984164	  0.33640286
  0.62062062	  0.00000000	  0.00000000	  0.03816429	  0.33242521
  0.62162162	  0.00000000	  0.00000000	  0.03652301	  0.32845373
  0.62262262	  0.00000000	  0.00000000	  0.03491780	  0.32448907
  0.62362362	  0.00000000	  0.00000000	  0.03334866	  0.32053189
  0.62462462	  0.00000000	  0.00000000	  0.03181560	  0.31658284
  0.62562563	  0.00000000	  0.00000000	  0.03031861	  0.31264255
  0.62662663	  0.00000000	  0.00000000	  0.02885769	  0.30871170
  0.62762763	  0.00000000	  0.00000000	  0.02743284	  0.30479091
  0.62862863	  0.00000000	  0.00000000	  0.02604406	  0.30088085
  0.62962963	  0.00000000	  0.00000000	  0.02469136	  0.29698217
  0.63063063	  0.00000000	  0.00000000	  0.02337473	  0.29309551
  0.63163163	  0.00000000	  0.00000000	  0.02209417	  0.28922152
  0.63263263	  0.00000000	  0.00000000	  0.02084968	  0.28536086
  0.63363363	  0.00000000	  0.00000000	  0.01964126	  0.28151417
  0.63463463	  0.00000000	  0.00000000	  0.01846892	  0.27768210
  0.63563564	  0.00000000	  0.00000000	  0.01733265	  0.27386531
  0.63663664	  0.00000000	  0.00000000	  0.01623245	  0.27006444
  0.63763764	  0.00000000	  0.00000000	  0.01516832	  0.26628015
  0.63863864	  0.00000000	  0.00000000	  0.01414027	  0.26251307
  0.63963964	  0.00000000	  0.00000000	  0.01314828	  0.25876388
  0.64064064	  0.00000000	  0.00000000	  0.01219237	  0.25503320
  0.64164164	  0.00000000	  0.00000000	  0.01127253	  0.25132170
  0.64264264	  0.00000000	  0.00000000	  0.01038877	  0.24763003
  0.64364364	  0.00000000	  0.00000000	  0.00954107	  0.24395882
  0.64464464	  0.00000000	  0.00000000	  0.00872945	  0.24030874
  0.64564565	  0.00000000	  0.00000000	  0.00795390	  0.23668044
  0.64664665	  0.00000000	  0.00000000	  0.00721442	  0.23307455
  0.64764765	  0.00000000	  0.00000000	  0.00651102	  0.22949174
  0.64864865	  0.00000000	  0.00000000	  0.00584368	  0.22593265
  0.64964965	  0.00000000	  0.00000000	  0.00521242	  0.22239794
  0.65065065	  0.00000000	  0.00000000	  0.00461723	  0.21888825
  0.65165165	  0.00000000	  0.00000000	  0.00405811	  0.21540423
  0.65265265	  0.00000000	  0.00000000	  0.00353507	  0.21194653
  0.65365365	  0.00000000	  0.00000000	  0.00304809	  0.20851581
  0.65465465	  0.00000000	  0.00000000	  0.00259719	  0.20511271
  0.65565566	  0.00000000	  0.00000000	  0.00218236	  0.20173788
  0.65665666	  0.00000000	  0.00000000	  0.00180361	  0.19839198
  0.65765766	  0.00000000	  0.00000000	  0.00146092	  0.19507565
  0.65865866	  0.00000000	  0.00000000	  0.00115431	  0.19178954
  0.65965966	  0.00000000	  0.00000000	  0.00088377	  0.18853430
  0.66066066	  0.00000000	  0.00000000	  0.00064930	  0.18531058
  0.66166166	  0.00000000	  0.00000000	  0.00045090	  0.18211904
  0.66266266	  0.00000000	  0.00000000	  0.00028858	  0.17896032
  0.66366366	  0.00000000	  0.00000000	  0.00016232	  0.17583508
  0.66466466	  0.00000000	  0.00000000	  0.00007214	  0.17274395
  0.66566567	  0.00000000	  0.00000000	  0.00001804	  0.16968760
  0.66666667	  0.00000000	  0.00000000	  0.00000000	  0.16666667
  0.66766767	  0.00000000	  0.00000000	  0.00000000	  0.16368166
  0.66866867	  0.00000000	  0.00000000	  0.00000000	  0.16073252
  0.66966967	  0.00000000	  0.00000000	  0.00000000	  0.15781901
  0.67067067	  0.00000000	  0.00000000	  0.00000000	  0.15494092
  0.67167167	  0.00000000	  0.00000000	  0.00000000	  0.15209804
  0.67267267	  0.00000000	  0.00000000	  0.00000000	  0.14929015
  0.67367367	  0.00000000	  0.00000000	  0.00000000	  0.14651703
  0.67467467	  0.00000000	  0.00000000	  0.00000000	  0.14377846
  0.67567568	  0.00000000	  0.00000000	  0.00000000	  0.14107424
  0.67667668	  0.00000000	  0.00000000	  0.00000000	  0.13840413
  0.67767768	  0.00000000	  0.00000000	  0.00000000	  0.13576794
  0.67867868	  0.00000000	  0.00000000	  0.00000000	  0.13316543
  0.67967968	  0.00000000	  0.00000000	  0.00000000	  0.13059639
  0.68068068	  0.00000000	  0.00000000	  0.00000000	  0.12806061
  0.68168168	  0.00000000	  0.00000000	  0.00000000	  0.12555787
  0.68268268	  0.00000000	  0.00000000	  0.00000000	  0.12308795
  0.68368368	  0.00000000	  0.00000000	  0.00000000	  0.12065064
  0.68468468	  0.00000000	  0.00000000	  0.00000000	  0.11824571
  0.68568569	  0.00000000	  0.00000000	  0.00000000	  0.11587296
  0.68668669	  0.00000000	  0.00000000	  0.00000000	  0.11353216
  0.68768769	  0.00000000	  0.00000000	  0.00000000	  0.11122311
  0.68868869	  0.00000000	  0.00000000	  0.00000000	  0.10894557
  0.68968969	  0.00000000	  0.00000000	  0.00000000	  0.10669934
  0.69069069	  0.00000000	  0.00000000	  0.00000000	  0.10448420
  0.69169169	  0.00000000	  0.00000000	  0.00000000	  0.10229993
  0.69269269	  0.00000000	  0.00000000	  0.00000000	  0.10014632
  0.69369369	  0.00000000	  0.00000000	  0.00000000	  0.09802315
  0.69469469	  0.00000000	  0.00000000	  0.00000000	  0.09593020
  0.69569570	  0.00000000	  0.00000000	  0.00000000	  0.09386726
  0.69669670	  0.00000000	  0.00000000	  0.00000000	  0.09183410
  0.69769770	  0.00000000	  0.00000000	  0.00000000	  0.08983052
  0.69869870	  0.00000000	  0.00000000	  0.00000000	  0.08785630
  0.69969970	  0.00000000	  0.00000000	  0.00000000	  0.08591121
  0.70070070	  0.00000000	  0.00000000	  0.00000000	  0.08399505
  0.70170170	  0.00000000	  0.00000000	  0.00000000	  0.08210759
  0.70270270	  0.00000000	  0.00000000	  0.00000000	  0.08024862
  0.70370370	  0.00000000	  0.00000000	  0.00000000	  0.07841792
  0.70470470	  0.00000000	  0.00000000	  0.00000000	  0.07661528
  0.70570571	  0.00000000	  0.00000000	  0.00000000	  0.07484048
  0.70670671	  0.00000000	  0.00000000	  0.00000000	  0.07309331
  0.70770771	  0.00000000	  0.00000000	  0.00000000	  0.07137354
  0.70870871	  0.00000000	  0.00000000	  0.00000000	  0.06968095
  0.70970971	  0.00000000	  0.00000000	  0.00000000	  0.06801535
  0.71071071	  0.00000000	  0.00000000	  0.00000000	  0.06637649
  0.71171171	  0.00000000	  0.00000000	  0.00000000	  0.06476418
  0.71271271	  0.00000000	  0.00000000	  0.00000000	  0.06317819
  0.71371371	  0.00000000	  0.00000000	  0.00000000	  0.06161831
  0.71471471	  0.00000000	  0.00000000	  0.00000000	  0.06008431
  0.71571572	  0.00000000	  0.00000000	  0.00000000	  0.05857599
  0.71671672	  0.00000000	  0.00000000	  0.00000000	  0.05709312
  0.71771772	  0.00000000	  0.00000000	  0.00000000	  0.05563550
  0.71871872	  0.00000000	  0.00000000	  0.00000000	  0.05420290
  0.71971972	  0.00000000	  0.00000000	  0.00000000	  0.05279510
  0.72072072	  0.00000000	  0.00000000	  0.00000000	  0.05141189
  0.72172172	  0.00000000	  0.00000000	  0.00000000	  0.05005306
  0.72272272	  0.00000000	  0.00000000	  0.00000000	  0.04871838
  0.72372372	  0.00000000	  0.00000000	  0.00000000	  0.04740765
  0.72472472	  0.00000000	  0.00000000	  0.00000000	  0.04612063
  0.72572573	  0.00000000	  0.00000000	  0.00000000	  0.04485712
  0.72672673	  0.00000000	  0.00000000	  0.00000000	  0.04361691
  0.72772773	  0.00000000	  0.00000000	  0.00000000	  0.04239976
  0.72872873	  0.00000000	  0.00000000	  0.00000000	  0.04120547
  0.72972973	  0.00000000	  0.00000000	  0.00000000	  0.04003382
  0.73073073	  0.00000000	  0.00000000	  0.00000000	  0.03888460
  0.73173173	  0.00000000	  0.00000000	  0.00000000	  0.03775758
  0.73273273	  0.00000000	  0.00000000	  0.00000000	  0.03665255
  0.73373373	  0.00000000	  0.00000000	  0.00000000	  0.03556930
  0.73473473	  0.00000000	  0.00000000	  0.00000000	  0.03450760
  0.73573574	  0.00000000	  0.00000000	  0.00000000	  0.03346724
  0.73673674	  0.00000000	  0.00000000	  0.00000000	  0.03244800
  0.73773774	  0.00000000	  0.00000000	  0.00000000	  0.03144967
  0.73873874	  0.00000000	  0.00000000	  0.00000000	  0.03047204
  0.73973974	  0.00000000	  0.00000000	  0.00000000	  0.02951487
  0.74074074	  0.00000000	  0.00000000	  0.00000000	  0.02857796
  0.74174174	  0.00000000	  0.00000000	  0.00000000	  0.02766109
  0.74274274	  0.00000000	  0.00000000	  0.00000000	  0.02676405
  0.74374374	  0.00000000	  0.00000000	  0.00000000	  0.02588661
  0.74474474	  0.00000000	  0.00000000	  0.00000000	  0.02502856
  0.74574575	  0.00000000	  0.00000000	  0.00000000	  0.02418968
  0.74674675	  0.00000000	  0.00000000	  0.00000000	  0.02336977
  0.74774775	  0.00000000	  0.00000000	  0.00000000	  0.02256859
  0.74874875	  0.00000000	  0.00000000	  0.00000000	  0.02178593
  0.74974975	  0.00000000	  0.00000000	  0.00000000	  0.02102159
  0.75075075	  0.00000000	  0.00000000	  0.00000000	  0.02027533
  0.75175175	  0.00000000	  0.00000000	  0.00000000	  0.01954694
  0.75275275	  0.00000000	  0.00000000	  0.00000000	  0.01883622
  0.75375375	  0.00000000	  0.00000000	  0.00000000	  0.01814293
  0.75475475	  0.00000000	  0.00000000	  0.00000000	  0.01746687
  0.75575576	  0.00000000	  0.00000000	  0.00000000	  0.01680781
  0.75675676	  0.00000000	  0.00000000	  0.00000000	  0.01616554
  0.75775776	  0.00000000	  0.00000000	  0.00000000	  0.01553985
  0.75875876	  0.00000000	  0.00000000	  0.00000000	  0.01493052
  0.75975976	  0.00000000	  0.00000000	  0.00000000	  0.01433732
  0.76076076	  0.00000000	  0.00000000	  0.00000000	  0.01376005
  0.76176176	  0.00000000	  0.00000000	  0.00000000	  0.01319849
  0.76276276	  0.00000000	  0.00000000	  0.00000000	  0.01265241
  0.76376376	  0.00000000	  0.00000000	  0.00000000	  0.01212161
  0.76476476	  0.00000000	  0.00000000	  0.00000000	  0.01160587
  0.76576577	  0.00000000	  0.00000000	  0.00000000	  0.01110497
  0.76676677	  0.00000000	  0.00000000	  0.00000000	  0.01061869
  0.76776777	  0.00000000	  0.00000000	  0.00000000	  0.01014682
  0.76876877	  0.00000000	  0.00000000	  0.00000000	  0.00968914
  0.76976977	  0.00000000	  0.00000000	  0.00000000	  0.00924543
  0.77077077	  0.00000000	  0.00000000	  0.00000000	  0.00881548
  0.77177177	  0.00000000	  0.00000000	  0.00000000	  0.00839907
  0.77277277	  0.00000000	  0.00000000	  0.00000000	  0.00799599
  0.77377377	  0.00000000	  0.00000000	  0.00000000	  0.00760601
  0.77477477	  0.00000000	  0.00000000	  0.00000000	  0.00722892
  0.77577578	  0.00000000	  0.00000000	  0.00000000	  0.00686451
  0.77677678	  0.00000000	  0.00000000	  0.00000000	  0.00651255
  0.77777778	  0.00000000	  0.00000000	  0.00000000	  0.00617284
  0.77877878	  0.00000000	  0.00000000	  0.00000000	  0.00584515
  0.77977978	  0.00000000	  0.00000000	  0.00000000	  0.00552926
  0.78078078	  0.00000000	  0.00000000	  0.00000000	  0.00522497
  0.78178178	  0.00000000	  0.00000000	  0.00000000	  0.00493205
  0.78278278	  0.00000000	  0.00000000	  0.00000000	  0.00465029
  0.78378378	  0.00000000	  0.00000000	  0.00000000	  0.00437947
  0.78478478	  0.00000000	  0.00000000	  0.00000000	  0.00411937
  0.78578579	  0.00000000	  0.00000000	  0.00000000	  0.00386979
  0.78678679	  0.00000000	  0.00000000	  0.00000000	  0.00363049
  0.78778779	  0.00000000	  0.00000000	  0.00000000	  0.00340126
  0.78878879	  0.00000000	  0.00000000	  0.00000000	  0.00318190
  0.78978979	  0.00000000	  0.00000000	  0.00000000	  0.00297217
  0.79079079	  0.00000000	  0.00000000	  0.00000000	  0.00277187
  0.79179179	  0.00000000	  0.00000000	  0.00000000	  0.00258078
  0.79279279	  0.00000000	  0.00000000	  0.00000000	  0.00239867
  0.79379379	  0.00000000	  0.00000000	  0.00000000	  0.00222534
  0.79479479	  0.00000000	  0.00000000	  0.00000000	  0.00206057
  0.79579580	  0.00000000	  0.00000000	  0.00000000	  0.00190414
  0.79679680	  0.00000000	  0.00000000	  0.00000000	  0.00175584
  0.79779780	  0.00000000	  0.00000000	  0.00000000	  0.00161544
  0.79879880	  0.00000000	  0.00000000	  0.00000000	  0.00148273
  0.79979980	  0.00000000	  0.00000000	  0.00000000	  0.00135750
  0.80080080	  0.00000000	  0.00000000	  0.00000000	  0.00123953
  0.80180180	  0.00000000	  0.00000000	  0.00000000	  0.00112859
  0.80280280	  0.00000000	  0.00000000	  0.00000000	  0.00102448
  0.80380380	  0.00000000	  0.00000000	  0.00000000	  0.00092698
  0.80480480	  0.00000000	  0.00000000	  0.00000000	  0.00083587
  0.80580581	  0.00000000	  0.00000000	  0.00000000	  0.00075094
  0.80680681	  0.00000000	  0.00000000	  0.00000000	  0.00067196
  0.80780781	  0.00000000	  0.00000000	  0.00000000	  0.00059872
  0.80880881	  0.00000000	  0.00000000	  0.00000000	  0.00053101
  0.80980981	  0.00000000	  0.00000000	  0.00000000	  0.00046861
  0.81081081	  0.00000000	  0.00000000	  0.00000000	  0.00041130
  0.81181181	  0.00000000	  0.00000000	  0.00000000	  0.00035886
  0.81281281	  0.00000000	  0.00000000	  0.00000000	  0.00031108
  0.81381381	  0.00000000	  0.00000000	  0.00000000	  0.00026774
  0.81481481	  0.00000000	  0.00000000	  0.00000000	  0.00022862
  0.81581582	  0.00000000	  0.00000000	  0.00000000	  0.00019352
  0.81681682	  0.00000000	  0.00000000	  0.00000000	  0.00016220
  0.81781782	  0.00000000	  0.00000000	  0.00000000	  0.00013446
  0.81881882	  0.00000000	  0.00000000	  0.00000000	  0.00011008
  0.81981982	  0.00000000	  0.00000000	  0.00000000	  0.00008884
  0.82082082	  0.00000000	  0.00000000	  0.00000000	  0.00007052
  0.82182182	  0.00000000	  0.00000000	  0.00000000	  0.00005492
  0.82282282	  0.00000000	  0.00000000	  0.00000000	  0.00004180
  0.82382382	  0.00000000	  0.00000000	  0.00000000	  0.00003096
  0.82482482	  0.00000000	  0.00000000	  0.00000000	  0.00002217
  0.82582583	  0.00000000	  0.00000000	  0.00000000	  0.00001523
  0.82682683	  0.00000000	  0.00000000	  0.00000000	  0.00000992
  0.82782783	  0.00000000	  0.00000000	  0.00000000	  0.00000601
  0.82882883	  0.00000000	  0.00000000	  0.00000000	  0.00000329
  0.82982983	  0.00000000	  0.00000000	  0.00000000	  0.00000155
  0.83083083	  0.00000000	  0.00000000	  0.00000000	  0.00000056
  0.83183183	  0.00000000	  0.00000000	  0.00000000	  0.00000012
  0.83283283	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83383383	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83483483	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83583584	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83683684	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83783784	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83883884	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.83983984	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84084084	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84184184	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84284284	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84384384	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84484484	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84584585	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84684685	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84784785	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84884885	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.84984985	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85085085	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85185185	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85285285	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85385385	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85485485	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85585586	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85685686	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85785786	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85885886	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.85985986	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86086086	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86186186	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86286286	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86386386	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86486486	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86586587	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86686687	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86786787	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86886887	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.86986987	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87087087	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87187187	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87287287	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87387387	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87487487	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87587588	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87687688	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87787788	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87887888	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.87987988	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88088088	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88188188	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88288288	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88388388	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88488488	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88588589	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88688689	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88788789	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88888889	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.88988989	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89089089	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89189189	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89289289	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89389389	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89489489	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89589590	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89689690	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89789790	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89889890	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.89989990	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90090090	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90190190	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90290290	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90390390	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90490490	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90590591	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90690691	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90790791	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90890891	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.90990991	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91091091	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91191191	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91291291	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91391391	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91491491	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91591592	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91691692	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91791792	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91891892	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.91991992	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92092092	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92192192	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92292292	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92392392	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92492492	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92592593	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92692693	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92792793	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92892893	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.92992993	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93093093	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93193193	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93293293	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93393393	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93493493	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93593594	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93693694	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93793794	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93893894	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.93993994	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94094094	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94194194	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94294294	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94394394	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94494494	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94594595	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94694695	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94794795	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94894895	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.94994995	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95095095	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95195195	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95295295	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95395395	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95495495	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95595596	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95695696	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95795796	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95895896	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.95995996	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96096096	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96196196	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96296296	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96396396	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96496496	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96596597	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96696697	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96796797	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96896897	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.96996997	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97097097	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97197197	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97297297	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97397397	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97497497	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97597598	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97697698	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97797798	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97897898	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.97997998	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98098098	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98198198	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98298298	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98398398	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98498498	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98598599	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98698699	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98798799	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98898899	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.98998999	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99099099	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99199199	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99299299	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99399399	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99499499	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99599600	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99699700	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99799800	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  0.99899900	  0.00000000	  0.00000000	  0.00000000	  0.00000000
  1.00000000	  0.00000000	  0.00000000	  0.00000000	  0.00000000


==> graphics/grasping_overlay_exp_1.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grasping_overlay_exp_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192.59999913bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2209615)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{grasping_overlay_exp_1.pdf}}%
    \put(0.67586958,1.18151369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scalebox{0.8}{initial state}\end{tabular}}}}%
    \put(0.0120487,0.64284149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scalebox{0.8}{grasping object}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{grasping_overlay_exp_1.pdf}}%
    \put(0.00617666,1.18245354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scalebox{0.8}{target state}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{grasping_overlay_exp_1.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/gripper_controller_schematics.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gripper_controller_schematics.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{385.13849213bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35270764)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gripper_controller_schematics.pdf}}%
    \put(0.01117373,0.28957801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gripper trajectory\\\end{tabular}}}}%
    \put(0.60938672,0.28066363){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gripper\end{tabular}}}}%
    \put(0.58574075,0.09831461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PI-Controller\end{tabular}}}}%
    \put(0.33125461,0.30058089){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dot{\mathbf{q}}_{\hsym}^*$\end{tabular}}}}%
    \put(0.44889919,0.30218853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dot{\mathbf{q}}_{\hsym,s}$\end{tabular}}}}%
    \put(0.44788715,0.22830639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dot{\mathbf{q}}_{\hsym,e}$\end{tabular}}}}%
    \put(0.85080808,0.0784659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{q}_{\hsym,e}$\end{tabular}}}}%
    \put(0.95103755,0.30079766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{q}_{\hsym}$\end{tabular}}}}%
    \put(0.94075826,0.03494936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{q}_{\hsym}^*$\end{tabular}}}}%
    \put(0.93899855,0.12392997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.9383045,0.08359919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/gripper_side_view.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gripper_side_view.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.6212956bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40118803)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gripper_side_view.pdf}}%
    \put(0.69128208,0.28737023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi_\gsym$\end{tabular}}}}%
    \put(0.01887061,0.04047488){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_0$\end{tabular}}}}%
    \put(0.68999152,0.03840107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\osym$\end{tabular}}}}%
    \put(0.74749208,0.1957867){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\gsym$\end{tabular}}}}%
    \put(0.95735703,0.2045301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_z$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/iiwa_traj_1_q1_delta.txt <==
t	q1	delta1_q1	delta2_q1	delta3_q1
  0.00000000	 -0.00000000	 -0.00000000	 -0.00000000	 -0.00000000
  0.00400400	  0.00005971	  0.00005971	  0.00005971	  0.00005971
  0.00800801	  0.00024705	  0.00024705	  0.00024705	  0.00024705
  0.01201201	  0.00057435	  0.00057435	  0.00057435	  0.00057435
  0.01601602	  0.00105394	  0.00105394	  0.00105394	  0.00105394
  0.02002002	  0.00169815	  0.00169815	  0.00169815	  0.00169815
  0.02402402	  0.00251930	  0.00251930	  0.00251930	  0.00251930
  0.02802803	  0.00352971	  0.00352971	  0.00352971	  0.00352971
  0.03203203	  0.00474172	  0.00474172	  0.00474172	  0.00474172
  0.03603604	  0.00616766	  0.00616766	  0.00616766	  0.00616766
  0.04004004	  0.00781984	  0.00781984	  0.00781984	  0.00781984
  0.04404404	  0.00971013	  0.00971013	  0.00971013	  0.00971013
  0.04804805	  0.01184792	  0.01184792	  0.01184792	  0.01184792
  0.05205205	  0.01424179	  0.01424179	  0.01424179	  0.01424179
  0.05605606	  0.01690032	  0.01690032	  0.01690032	  0.01690032
  0.06006006	  0.01983209	  0.01983209	  0.01983209	  0.01983209
  0.06406406	  0.02304569	  0.02304569	  0.02304569	  0.02304569
  0.06806807	  0.02654969	  0.02654969	  0.02654969	  0.02654969
  0.07207207	  0.03035268	  0.03035268	  0.03035268	  0.03035268
  0.07607608	  0.03446324	  0.03446324	  0.03446324	  0.03446324
  0.08008008	  0.03888995	  0.03888995	  0.03888995	  0.03888995
  0.08408408	  0.04364032	  0.04364032	  0.04364032	  0.04364032
  0.08808809	  0.04871437	  0.04871437	  0.04871437	  0.04871437
  0.09209209	  0.05410893	  0.05410893	  0.05410893	  0.05410893
  0.09609610	  0.05982082	  0.05982082	  0.05982082	  0.05982082
  0.10010010	  0.06584686	  0.06584686	  0.06584686	  0.06584686
  0.10410410	  0.07218387	  0.07218387	  0.07218387	  0.07218387
  0.10810811	  0.07882867	  0.07882867	  0.07882867	  0.07882867
  0.11211211	  0.08577809	  0.08577809	  0.08577809	  0.08577809
  0.11611612	  0.09302893	  0.09302893	  0.09302893	  0.09302893
  0.12012012	  0.10057803	  0.10057803	  0.10057803	  0.10057803
  0.12412412	  0.10842239	  0.10842239	  0.10842239	  0.10842239
  0.12812813	  0.11656095	  0.11656095	  0.11656095	  0.11656095
  0.13213213	  0.12499366	  0.12499366	  0.12499366	  0.12499366
  0.13613614	  0.13372049	  0.13372049	  0.13372049	  0.13372049
  0.14014014	  0.14274141	  0.14274141	  0.14274141	  0.14274141
  0.14414414	  0.15205638	  0.15205638	  0.15205638	  0.15205638
  0.14814815	  0.16166538	  0.16166538	  0.16166538	  0.16166538
  0.15215215	  0.17156837	  0.17156837	  0.17156837	  0.17156837
  0.15615616	  0.18176532	  0.18176532	  0.18176532	  0.18176532
  0.16016016	  0.19225620	  0.19225620	  0.19225620	  0.19225620
  0.16416416	  0.20304095	  0.20304095	  0.20304095	  0.20304095
  0.16816817	  0.21411903	  0.21411903	  0.21411903	  0.21411903
  0.17217217	  0.22548955	  0.22548955	  0.22548955	  0.22548955
  0.17617618	  0.23715166	  0.23715166	  0.23715166	  0.23715166
  0.18018018	  0.24910448	  0.24910448	  0.24910448	  0.24910448
  0.18418418	  0.26134713	  0.26134713	  0.26134713	  0.26134713
  0.18818819	  0.27387872	  0.27387872	  0.27387872	  0.27387872
  0.19219219	  0.28669840	  0.28669840	  0.28669840	  0.28669840
  0.19619620	  0.29980528	  0.29980528	  0.29980528	  0.29980528
  0.20020020	  0.31319849	  0.31319849	  0.31319849	  0.31319849
  0.20420420	  0.32687716	  0.32687716	  0.32687716	  0.32687716
  0.20820821	  0.34084054	  0.34084054	  0.34084054	  0.34084054
  0.21221221	  0.35508796	  0.35508796	  0.35508796	  0.35508796
  0.21621622	  0.36961880	  0.36961880	  0.36961880	  0.36961880
  0.22022022	  0.38443240	  0.38443240	  0.38443240	  0.38443240
  0.22422422	  0.39952811	  0.39952811	  0.39952811	  0.39952811
  0.22822823	  0.41490529	  0.41490529	  0.41490529	  0.41490529
  0.23223223	  0.43056329	  0.43056329	  0.43056329	  0.43056329
  0.23623624	  0.44650147	  0.44650147	  0.44650147	  0.44650147
  0.24024024	  0.46271917	  0.46271917	  0.46271917	  0.46271917
  0.24424424	  0.47921575	  0.47921575	  0.47921575	  0.47921575
  0.24824825	  0.49599052	  0.49599052	  0.49599052	  0.49599052
  0.25225225	  0.51304276	  0.51304276	  0.51304276	  0.51304276
  0.25625626	  0.53037174	  0.53037174	  0.53037174	  0.53037174
  0.26026026	  0.54797672	  0.54797672	  0.54797672	  0.54797672
  0.26426426	  0.56585697	  0.56585697	  0.56585697	  0.56585697
  0.26826827	  0.58401176	  0.58401176	  0.58401176	  0.58401176
  0.27227227	  0.60244037	  0.60244037	  0.60244037	  0.60244037
  0.27627628	  0.62114206	  0.62114206	  0.62114206	  0.62114206
  0.28028028	  0.64011610	  0.64011610	  0.64011610	  0.64011610
  0.28428428	  0.65936176	  0.65936176	  0.65936176	  0.65936176
  0.28828829	  0.67887834	  0.67887834	  0.67887834	  0.67887834
  0.29229229	  0.69866517	  0.69866517	  0.69866517	  0.69866517
  0.29629630	  0.71872159	  0.71872159	  0.71872159	  0.71872159
  0.30030030	  0.73904694	  0.73904694	  0.73904694	  0.73904694
  0.30430430	  0.75964054	  0.75964054	  0.75964054	  0.75964054
  0.30830831	  0.78050174	  0.78050174	  0.78050174	  0.78050174
  0.31231231	  0.80162988	  0.80162988	  0.80162988	  0.80162988
  0.31631632	  0.82302428	  0.82302428	  0.82302428	  0.82302428
  0.32032032	  0.84468430	  0.84468430	  0.84468430	  0.84468430
  0.32432432	  0.86660925	  0.86660925	  0.86660925	  0.86660925
  0.32832833	  0.88879849	  0.88879849	  0.88879849	  0.88879849
  0.33233233	  0.91125134	  0.91125134	  0.91125134	  0.91125134
  0.33633634	  0.93396716	  0.93396716	  0.93396716	  0.93396716
  0.34034034	  0.95694527	  0.95694527	  0.95694527	  0.95694527
  0.34434434	  0.98018502	  0.98018502	  0.98018502	  0.98018502
  0.34834835	  1.00368575	  1.00368575	  1.00368575	  1.00368575
  0.35235235	  1.02744679	  1.02744679	  1.02744679	  1.02744679
  0.35635636	  1.05146748	  1.05146748	  1.05146748	  1.05146748
  0.36036036	  1.07574718	  1.07574718	  1.07574718	  1.07574718
  0.36436436	  1.10028520	  1.10028520	  1.10028520	  1.10028520
  0.36836837	  1.12508087	  1.12508087	  1.12508087	  1.12508087
  0.37237237	  1.15013341	  1.15013341	  1.15013341	  1.15013341
  0.37637638	  1.17544204	  1.17544204	  1.17544204	  1.17544204
  0.38038038	  1.20100599	  1.20100599	  1.20100599	  1.20100599
  0.38438438	  1.22682449	  1.22682449	  1.22682449	  1.22682449
  0.38838839	  1.25289674	  1.25289674	  1.25289674	  1.25289674
  0.39239239	  1.27922199	  1.27922199	  1.27922199	  1.27922199
  0.39639640	  1.30579943	  1.30579943	  1.30579943	  1.30579943
  0.40040040	  1.33262831	  1.33262831	  1.33262831	  1.33262831
  0.40440440	  1.35970784	  1.35970784	  1.35970784	  1.35970784
  0.40840841	  1.38703728	  1.38703728	  1.38703728	  1.38703728
  0.41241241	  1.41461600	  1.41461600	  1.41461600	  1.41461600
  0.41641642	  1.44244338	  1.44244338	  1.44244338	  1.44244338
  0.42042042	  1.47051882	  1.47051882	  1.47051882	  1.47051882
  0.42442442	  1.49884171	  1.49884171	  1.49884171	  1.49884171
  0.42842843	  1.52741143	  1.52741143	  1.52741143	  1.52741143
  0.43243243	  1.55622738	  1.55622738	  1.55622738	  1.55622738
  0.43643644	  1.58528894	  1.58528894	  1.58528894	  1.58528894
  0.44044044	  1.61459550	  1.61459550	  1.61459550	  1.61459550
  0.44444444	  1.64414646	  1.64414646	  1.64414646	  1.64414646
  0.44844845	  1.67394118	  1.67394118	  1.67394118	  1.67394118
  0.45245245	  1.70397894	  1.70397894	  1.70397894	  1.70397894
  0.45645646	  1.73425902	  1.73425902	  1.73425902	  1.73425902
  0.46046046	  1.76478068	  1.76478068	  1.76478068	  1.76478068
  0.46446446	  1.79554318	  1.79554318	  1.79554318	  1.79554318
  0.46846847	  1.82654579	  1.82654579	  1.82654579	  1.82654579
  0.47247247	  1.85778778	  1.85778778	  1.85778778	  1.85778778
  0.47647648	  1.88926840	  1.88926840	  1.88926840	  1.88926840
  0.48048048	  1.92098694	  1.92098694	  1.92098694	  1.92098694
  0.48448448	  1.95294265	  1.95294265	  1.95294265	  1.95294265
  0.48848849	  1.98513478	  1.98513478	  1.98513478	  1.98513478
  0.49249249	  2.01756252	  2.01756252	  2.01756252	  2.01756252
  0.49649650	  2.05022503	  2.05022503	  2.05022503	  2.05022503
  0.50050050	  2.08312146	  2.08312146	  2.08312146	  2.08312146
  0.50450450	  2.11625098	  2.11625098	  2.11625098	  2.11625098
  0.50850851	  2.14961275	  2.14961275	  2.14961275	  2.14961275
  0.51251251	  2.18320592	  2.18320592	  2.18320592	  2.18320592
  0.51651652	  2.21702965	  2.21702965	  2.21702965	  2.21702965
  0.52052052	  2.25108311	  2.25108311	  2.25108311	  2.25108311
  0.52452452	  2.28536545	  2.28536545	  2.28536545	  2.28536545
  0.52852853	  2.31987585	  2.31987585	  2.31987585	  2.31987585
  0.53253253	  2.35461364	  2.35461364	  2.35461364	  2.35461364
  0.53653654	  2.38957817	  2.38957817	  2.38957817	  2.38957817
  0.54054054	  2.42476882	  2.42476882	  2.42476882	  2.42476882
  0.54454454	  2.46018497	  2.46018497	  2.46018497	  2.46018497
  0.54854855	  2.49582598	  2.49582598	  2.49582598	  2.49582598
  0.55255255	  2.53169123	  2.53169123	  2.53169123	  2.53169123
  0.55655656	  2.56778009	  2.56778009	  2.56778009	  2.56778009
  0.56056056	  2.60409193	  2.60409193	  2.60409193	  2.60409193
  0.56456456	  2.64062613	  2.64062613	  2.64062613	  2.64062613
  0.56856857	  2.67738205	  2.67738205	  2.67738205	  2.67738205
  0.57257257	  2.71435913	  2.71435913	  2.71435913	  2.71435913
  0.57657658	  2.75155680	  2.75155680	  2.75155680	  2.75155680
  0.58058058	  2.78897451	  2.78897451	  2.78897451	  2.78897451
  0.58458458	  2.82661170	  2.82661170	  2.82661170	  2.82661170
  0.58858859	  2.86446781	  2.86446781	  2.86446781	  2.86446781
  0.59259259	  2.90254229	  2.90254229	  2.90254229	  2.90254229
  0.59659660	  2.94083458	  2.94083458	  2.94083458	  2.94083458
  0.60060060	  2.97934412	  2.97934412	  2.97934412	  2.97934412
  0.60460460	  3.01807036	  3.01807036	  3.01807036	  3.01807036
  0.60860861	  3.05701273	  3.05701273	  3.05701273	  3.05701273
  0.61261261	  3.09617060	  3.09617060	  3.09617060	  3.09617060
  0.61661662	  3.13554328	  3.13554328	  3.13554328	  3.13554328
  0.62062062	  3.17513008	  3.17513008	  3.17513008	  3.17513008
  0.62462462	  3.21493031	  3.21493031	  3.21493031	  3.21493031
  0.62862863	  3.25494328	  3.25494328	  3.25494328	  3.25494328
  0.63263263	  3.29516831	  3.29516831	  3.29516831	  3.29516831
  0.63663664	  3.33560470	  3.33560470	  3.33560470	  3.33560470
  0.64064064	  3.37625176	  3.37625176	  3.37625176	  3.37625176
  0.64464464	  3.41710881	  3.41710881	  3.41710881	  3.41710881
  0.64864865	  3.45817515	  3.45817515	  3.45817515	  3.45817515
  0.65265265	  3.49945007	  3.49945007	  3.49945007	  3.49945007
  0.65665666	  3.54093282	  3.54093282	  3.54093282	  3.54093282
  0.66066066	  3.58262266	  3.58262266	  3.58262266	  3.58262266
  0.66466466	  3.62451884	  3.62451884	  3.62451884	  3.62451884
  0.66866867	  3.66662063	  3.66662063	  3.66662063	  3.66662063
  0.67267267	  3.70892729	  3.70892729	  3.70892729	  3.70892729
  0.67667668	  3.75143805	  3.75143805	  3.75143805	  3.75143805
  0.68068068	  3.79415220	  3.79415220	  3.79415220	  3.79415220
  0.68468468	  3.83706897	  3.83706897	  3.83706897	  3.83706897
  0.68868869	  3.88018763	  3.88018763	  3.88018763	  3.88018763
  0.69269269	  3.92350745	  3.92350745	  3.92350745	  3.92350745
  0.69669670	  3.96702769	  3.96702769	  3.96702769	  3.96702769
  0.70070070	  4.01074763	  4.01074763	  4.01074763	  4.01074763
  0.70470470	  4.05466655	  4.05466655	  4.05466655	  4.05466655
  0.70870871	  4.09878372	  4.09878372	  4.09878372	  4.09878372
  0.71271271	  4.14309842	  4.14309842	  4.14309842	  4.14309842
  0.71671672	  4.18760992	  4.18760992	  4.18760992	  4.18760992
  0.72072072	  4.23231750	  4.23231750	  4.23231750	  4.23231750
  0.72472472	  4.27722043	  4.27722043	  4.27722043	  4.27722043
  0.72872873	  4.32231799	  4.32231799	  4.32231799	  4.32231799
  0.73273273	  4.36760945	  4.36760945	  4.36760945	  4.36760945
  0.73673674	  4.41309408	  4.41309408	  4.41309408	  4.41309408
  0.74074074	  4.45877116	  4.45877116	  4.45877116	  4.45877116
  0.74474474	  4.50463997	  4.50463997	  4.50463997	  4.50463997
  0.74874875	  4.55069979	  4.55069979	  4.55069979	  4.55069979
  0.75275275	  4.59694987	  4.59694987	  4.59694987	  4.59694987
  0.75675676	  4.64338951	  4.64338951	  4.64338951	  4.64338951
  0.76076076	  4.69001797	  4.69001797	  4.69001797	  4.69001797
  0.76476476	  4.73683454	  4.73683454	  4.73683454	  4.73683454
  0.76876877	  4.78383848	  4.78383848	  4.78383848	  4.78383848
  0.77277277	  4.83102914	  4.83102914	  4.83102914	  4.83102914
  0.77677678	  4.87840602	  4.87840602	  4.87840602	  4.87840602
  0.78078078	  4.92596860	  4.92596860	  4.92596860	  4.92596860
  0.78478478	  4.97371638	  4.97371638	  4.97371638	  4.97371638
  0.78878879	  5.02164887	  5.02164887	  5.02164887	  5.02164887
  0.79279279	  5.06976556	  5.06976556	  5.06976556	  5.06976556
  0.79679680	  5.11806595	  5.11806595	  5.11806595	  5.11806595
  0.80080080	  5.16654953	  5.16654953	  5.16654953	  5.16654953
  0.80480480	  5.21521581	  5.21521581	  5.21521581	  5.21521581
  0.80880881	  5.26406429	  5.26406429	  5.26406429	  5.26406429
  0.81281281	  5.31309433	  5.31309433	  5.31309433	  5.31309433
  0.81681682	  5.36230503	  5.36230503	  5.36230503	  5.36230503
  0.82082082	  5.41169545	  5.41169545	  5.41169545	  5.41169545
  0.82482482	  5.46126463	  5.46126463	  5.46126463	  5.46126463
  0.82882883	  5.51101163	  5.51101163	  5.51101163	  5.51101163
  0.83283283	  5.56093549	  5.56093549	  5.56093549	  5.56093549
  0.83683684	  5.61103528	  5.61103528	  5.61103528	  5.61103528
  0.84084084	  5.66131004	  5.66131004	  5.66131004	  5.66131004
  0.84484484	  5.71175882	  5.71175882	  5.71175882	  5.71175882
  0.84884885	  5.76238068	  5.76238068	  5.76238068	  5.76238068
  0.85285285	  5.81317467	  5.81317467	  5.81317467	  5.81317467
  0.85685686	  5.86413991	  5.86413991	  5.86413991	  5.86413991
  0.86086086	  5.91527550	  5.91527550	  5.91527550	  5.91527550
  0.86486486	  5.96658054	  5.96658054	  5.96658054	  5.96658054
  0.86886887	  6.01805414	  6.01805414	  6.01805414	  6.01805414
  0.87287287	  6.06969541	  6.06969541	  6.06969541	  6.06969541
  0.87687688	  6.12150347	  6.12150347	  6.12150347	  6.12150347
  0.88088088	  6.17347740	  6.17347740	  6.17347740	  6.17347740
  0.88488488	  6.22561633	  6.22561633	  6.22561633	  6.22561633
  0.88888889	  6.27791936	  6.27791936	  6.27791936	  6.27791936
  0.89289289	  6.33038572	  6.33038572	  6.33038572	  6.33038572
  0.89689690	  6.38301511	  6.38301511	  6.38301511	  6.38301511
  0.90090090	  6.43580735	  6.43580735	  6.43580735	  6.43580735
  0.90490490	  6.48876228	  6.48876228	  6.48876228	  6.48876228
  0.90890891	  6.54187969	  6.54187969	  6.54187969	  6.54187969
  0.91291291	  6.59515943	  6.59515943	  6.59515943	  6.59515943
  0.91691692	  6.64860132	  6.64860132	  6.64860132	  6.64860132
  0.92092092	  6.70220517	  6.70220517	  6.70220517	  6.70220517
  0.92492492	  6.75597080	  6.75597080	  6.75597080	  6.75597080
  0.92892893	  6.80989805	  6.80989805	  6.80989805	  6.80989805
  0.93293293	  6.86398656	  6.86398656	  6.86398656	  6.86398656
  0.93693694	  6.91823511	  6.91823511	  6.91823511	  6.91823511
  0.94094094	  6.97264219	  6.97264219	  6.97264219	  6.97264219
  0.94494494	  7.02720630	  7.02720630	  7.02720630	  7.02720630
  0.94894895	  7.08192593	  7.08192593	  7.08192593	  7.08192593
  0.95295295	  7.13679957	  7.13679957	  7.13679957	  7.13679957
  0.95695696	  7.19182571	  7.19182571	  7.19182571	  7.19182571
  0.96096096	  7.24700285	  7.24700285	  7.24700285	  7.24700285
  0.96496496	  7.30232947	  7.30232947	  7.30232947	  7.30232947
  0.96896897	  7.35780408	  7.35780408	  7.35780408	  7.35780408
  0.97297297	  7.41342535	  7.41342535	  7.41342535	  7.41342535
  0.97697698	  7.46919329	  7.46919329	  7.46919329	  7.46919329
  0.98098098	  7.52510845	  7.52510845	  7.52510845	  7.52510845
  0.98498498	  7.58117138	  7.58117138	  7.58117138	  7.58117138
  0.98898899	  7.63738265	  7.63738265	  7.63738265	  7.63738265
  0.99299299	  7.69374281	  7.69374281	  7.69374281	  7.69374281
  0.99699700	  7.75025242	  7.75025242	  7.75025242	  7.75025242
  1.00100100	  7.80691203	  7.80691046	  7.80691046	  7.80691046
  1.00500501	  7.86372220	  7.86368285	  7.86368285	  7.86368285
  1.00900901	  7.92068349	  7.92055600	  7.92055600	  7.92055600
  1.01301301	  7.97779629	  7.97753030	  7.97753030	  7.97753030
  1.01701702	  8.03505945	  8.03460459	  8.03460459	  8.03460459
  1.02102102	  8.09247093	  8.09177685	  8.09177685	  8.09177685
  1.02502503	  8.15002871	  8.14904505	  8.14904505	  8.14904505
  1.02902903	  8.20773076	  8.20640718	  8.20640718	  8.20640718
  1.03303303	  8.26557505	  8.26386119	  8.26386119	  8.26386119
  1.03703704	  8.32355954	  8.32140508	  8.32140508	  8.32140508
  1.04104104	  8.38168221	  8.37903681	  8.37903681	  8.37903681
  1.04504505	  8.43994101	  8.43675437	  8.43675437	  8.43675437
  1.04904905	  8.49833394	  8.49455573	  8.49455573	  8.49455573
  1.05305305	  8.55685906	  8.55243899	  8.55243899	  8.55243899
  1.05705706	  8.61551614	  8.61040392	  8.61040392	  8.61040392
  1.06106106	  8.67430606	  8.66845141	  8.66845141	  8.66845141
  1.06506507	  8.73322976	  8.72658242	  8.72658242	  8.72658242
  1.06906907	  8.79228816	  8.78479789	  8.78479789	  8.78479789
  1.07307307	  8.85148220	  8.84309876	  8.84309876	  8.84309876
  1.07707708	  8.91081281	  8.90148596	  8.90148596	  8.90148596
  1.08108108	  8.97028090	  8.95996046	  8.95996046	  8.95996046
  1.08508509	  9.02988741	  9.01852319	  9.01852319	  9.01852319
  1.08908909	  9.08963326	  9.07717510	  9.07717510	  9.07717510
  1.09309309	  9.14951931	  9.13591705	  9.13591705	  9.13591705
  1.09709710	  9.20954479	  9.19474832	  9.19474832	  9.19474832
  1.10110110	  9.26970753	  9.25366673	  9.25366673	  9.25366673
  1.10510511	  9.33000529	  9.31267008	  9.31267008	  9.31267008
  1.10910911	  9.39043585	  9.37175617	  9.37175617	  9.37175617
  1.11311311	  9.45099697	  9.43092278	  9.43092278	  9.43092278
  1.11711712	  9.51168642	  9.49016771	  9.49016771	  9.49016771
  1.12112112	  9.57250197	  9.54948876	  9.54948876	  9.54948876
  1.12512513	  9.63344140	  9.60888371	  9.60888371	  9.60888371
  1.12912913	  9.69450246	  9.66835037	  9.66835037	  9.66835037
  1.13313313	  9.75568296	  9.72788656	  9.72788656	  9.72788656
  1.13713714	  9.81698171	  9.78749112	  9.78749112	  9.78749112
  1.14114114	  9.87839865	  9.84716402	  9.84716402	  9.84716402
  1.14514515	  9.93993377	  9.90690529	  9.90690529	  9.90690529
  1.14914915	 10.00158708	  9.96671496	  9.96671496	  9.96671496
  1.15315315	 10.06335858	 10.02659307	 10.02659307	 10.02659307
  1.15715716	 10.12524826	 10.08653964	 10.08653964	 10.08653964
  1.16116116	 10.18725614	 10.14655471	 10.14655471	 10.14655471
  1.16516517	 10.24938219	 10.20663832	 10.20663832	 10.20663832
  1.16916917	 10.31162644	 10.26679050	 10.26679050	 10.26679050
  1.17317317	 10.37398886	 10.32701128	 10.32701128	 10.32701128
  1.17717718	 10.43646901	 10.38730026	 10.38730026	 10.38730026
  1.18118118	 10.49906583	 10.44765640	 10.44765640	 10.44765640
  1.18518519	 10.56177820	 10.50807862	 10.50807862	 10.50807862
  1.18918919	 10.62460501	 10.56856587	 10.56856587	 10.56856587
  1.19319319	 10.68754514	 10.62911704	 10.62911704	 10.62911704
  1.19719720	 10.75059747	 10.68973109	 10.68973109	 10.68973109
  1.20120120	 10.81376089	 10.75040692	 10.75040692	 10.75040692
  1.20520521	 10.87703428	 10.81114348	 10.81114348	 10.81114348
  1.20920921	 10.94041653	 10.87193969	 10.87193969	 10.87193969
  1.21321321	 11.00390652	 10.93279448	 10.93279448	 10.93279448
  1.21721722	 11.06750352	 10.99370715	 10.99370715	 10.99370715
  1.22122122	 11.13120744	 11.05467769	 11.05467769	 11.05467769
  1.22522523	 11.19501830	 11.11570614	 11.11570614	 11.11570614
  1.22922923	 11.25893609	 11.17679255	 11.17679255	 11.17679255
  1.23323323	 11.32296081	 11.23793697	 11.23793697	 11.23793697
  1.23723724	 11.38709246	 11.29913944	 11.29913944	 11.29913944
  1.24124124	 11.45133104	 11.36040003	 11.36040003	 11.36040003
  1.24524525	 11.51567655	 11.42171878	 11.42171878	 11.42171878
  1.24924925	 11.58012899	 11.48309574	 11.48309574	 11.48309574
  1.25325325	 11.64468836	 11.54453098	 11.54453098	 11.54453098
  1.25725726	 11.70935436	 11.60602424	 11.60602424	 11.60602424
  1.26126126	 11.77412597	 11.66757455	 11.66757455	 11.66757455
  1.26526527	 11.83900207	 11.72918087	 11.72918087	 11.72918087
  1.26926927	 11.90398155	 11.79084214	 11.79084214	 11.79084214
  1.27327327	 11.96906330	 11.85255729	 11.85255729	 11.85255729
  1.27727728	 12.03424619	 11.91432527	 11.91432527	 11.91432527
  1.28128128	 12.09952912	 11.97614503	 11.97614503	 11.97614503
  1.28528529	 12.16491097	 12.03801551	 12.03801551	 12.03801551
  1.28928929	 12.23039062	 12.09993565	 12.09993565	 12.09993565
  1.29329329	 12.29596695	 12.16190441	 12.16190441	 12.16190441
  1.29729730	 12.36163881	 12.22392068	 12.22392068	 12.22392068
  1.30130130	 12.42740489	 12.28598323	 12.28598323	 12.28598323
  1.30530531	 12.49326385	 12.34809078	 12.34809078	 12.34809078
  1.30930931	 12.55921436	 12.41024208	 12.41024208	 12.41024208
  1.31331331	 12.62525510	 12.47243584	 12.47243584	 12.47243584
  1.31731732	 12.69138472	 12.53467081	 12.53467081	 12.53467081
  1.32132132	 12.75760190	 12.59694573	 12.59694573	 12.59694573
  1.32532533	 12.82390530	 12.65925933	 12.65925933	 12.65925933
  1.32932933	 12.89029359	 12.72161035	 12.72161035	 12.72161035
  1.33333333	 12.95676544	 12.78399753	 12.78399753	 12.78399753
  1.33733734	 13.02331978	 12.84641986	 12.84641986	 12.84641986
  1.34134134	 13.08995655	 12.90887738	 12.90887738	 12.90887738
  1.34534535	 13.15667598	 12.97137036	 12.97137036	 12.97137036
  1.34934935	 13.22347827	 13.03389910	 13.03389910	 13.03389910
  1.35335335	 13.29036363	 13.09646388	 13.09646388	 13.09646388
  1.35735736	 13.35733227	 13.15906498	 13.15906498	 13.15906498
  1.36136136	 13.42438440	 13.22170269	 13.22170269	 13.22170269
  1.36536537	 13.49152023	 13.28437730	 13.28437730	 13.28437730
  1.36936937	 13.55873997	 13.34708909	 13.34708909	 13.34708909
  1.37337337	 13.62604383	 13.40983836	 13.40983836	 13.40983836
  1.37737738	 13.69343186	 13.47262523	 13.47262523	 13.47262523
  1.38138138	 13.76090322	 13.53544895	 13.53544895	 13.53544895
  1.38538539	 13.82845679	 13.59830848	 13.59830848	 13.59830848
  1.38938939	 13.89609147	 13.66120280	 13.66120280	 13.66120280
  1.39339339	 13.96380615	 13.72413088	 13.72413088	 13.72413088
  1.39739740	 14.03159970	 13.78709168	 13.78709168	 13.78709168
  1.40140140	 14.09947102	 13.85008418	 13.85008418	 13.85008418
  1.40540541	 14.16741898	 13.91310734	 13.91310734	 13.91310734
  1.40940941	 14.23544249	 13.97616015	 13.97616015	 13.97616015
  1.41341341	 14.30354042	 14.03924158	 14.03924158	 14.03924158
  1.41741742	 14.37171178	 14.10235071	 14.10235071	 14.10235071
  1.42142142	 14.43995643	 14.16548751	 14.16548751	 14.16548751
  1.42542543	 14.50827459	 14.22865228	 14.22865228	 14.22865228
  1.42942943	 14.57666650	 14.29184535	 14.29184535	 14.29184535
  1.43343343	 14.64513239	 14.35506703	 14.35506703	 14.35506703
  1.43743744	 14.71367247	 14.41831765	 14.41831765	 14.41831765
  1.44144144	 14.78228698	 14.48159752	 14.48159752	 14.48159752
  1.44544545	 14.85097615	 14.54490696	 14.54490696	 14.54490696
  1.44944945	 14.91974021	 14.60824631	 14.60824631	 14.60824631
  1.45345345	 14.98857938	 14.67161588	 14.67161588	 14.67161588
  1.45745746	 15.05749375	 14.73501587	 14.73501587	 14.73501587
  1.46146146	 15.12648215	 14.79844518	 14.79844518	 14.79844518
  1.46546547	 15.19554269	 14.86190203	 14.86190203	 14.86190203
  1.46946947	 15.26467347	 14.92538463	 14.92538463	 14.92538463
  1.47347347	 15.33387260	 14.98889116	 14.98889116	 14.98889116
  1.47747748	 15.40313817	 15.05241985	 15.05241985	 15.05241985
  1.48148148	 15.47246830	 15.11596890	 15.11596890	 15.11596890
  1.48548549	 15.54186109	 15.17953650	 15.17953650	 15.17953650
  1.48948949	 15.61131465	 15.24312087	 15.24312087	 15.24312087
  1.49349349	 15.68082708	 15.30672022	 15.30672022	 15.30672022
  1.49749750	 15.75039656	 15.37033284	 15.37033284	 15.37033284
  1.50150150	 15.82002233	 15.43395806	 15.43395806	 15.43395806
  1.50550551	 15.88970438	 15.49759599	 15.49759599	 15.49759599
  1.50950951	 15.95944271	 15.56124672	 15.56124672	 15.56124672
  1.51351351	 16.02923733	 15.62491037	 15.62491037	 15.62491037
  1.51751752	 16.09908822	 15.68858704	 15.68858704	 15.68858704
  1.52152152	 16.16899539	 15.75227684	 15.75227684	 15.75227684
  1.52552553	 16.23895884	 15.81597988	 15.81597988	 15.81597988
  1.52952953	 16.30897857	 15.87969627	 15.87969627	 15.87969627
  1.53353353	 16.37905458	 15.94342611	 15.94342611	 15.94342611
  1.53753754	 16.44918682	 16.00716949	 16.00716949	 16.00716949
  1.54154154	 16.51937441	 16.07092561	 16.07092561	 16.07092561
  1.54554555	 16.58961569	 16.13469295	 16.13469295	 16.13469295
  1.54954955	 16.65990899	 16.19846994	 16.19846994	 16.19846994
  1.55355355	 16.73025265	 16.26225503	 16.26225503	 16.26225503
  1.55755756	 16.80064498	 16.32604666	 16.32604666	 16.32604666
  1.56156156	 16.87108431	 16.38984327	 16.38984327	 16.38984327
  1.56556557	 16.94156897	 16.45364330	 16.45364330	 16.45364330
  1.56956957	 17.01209729	 16.51744519	 16.51744519	 16.51744519
  1.57357357	 17.08266759	 16.58124741	 16.58124741	 16.58124741
  1.57757758	 17.15327823	 16.64504841	 16.64504841	 16.64504841
  1.58158158	 17.22392858	 16.70884770	 16.70884770	 16.70884770
  1.58558559	 17.29461914	 16.77264587	 16.77264587	 16.77264587
  1.58958959	 17.36535047	 16.83644363	 16.83644363	 16.83644363
  1.59359359	 17.43612312	 16.90024164	 16.90024164	 16.90024164
  1.59759760	 17.50693764	 16.96404058	 16.96404058	 16.96404058
  1.60160160	 17.57779461	 17.02784114	 17.02784114	 17.02784114
  1.60560561	 17.64869456	 17.09164400	 17.09164400	 17.09164400
  1.60960961	 17.71963808	 17.15544984	 17.15544984	 17.15544984
  1.61361361	 17.79062570	 17.21925935	 17.21925935	 17.21925935
  1.61761762	 17.86165798	 17.28307318	 17.28307318	 17.28307318
  1.62162162	 17.93273480	 17.34689137	 17.34689137	 17.34689137
  1.62562563	 18.00385513	 17.41071300	 17.41071300	 17.41071300
  1.62962963	 18.07501784	 17.47453707	 17.47453707	 17.47453707
  1.63363363	 18.14622182	 17.53836261	 17.53836261	 17.53836261
  1.63763764	 18.21746596	 17.60218862	 17.60218862	 17.60218862
  1.64164164	 18.28874914	 17.66601412	 17.66601412	 17.66601412
  1.64564565	 18.36007024	 17.72983813	 17.72983813	 17.72983813
  1.64964965	 18.43142815	 17.79365966	 17.79365966	 17.79365966
  1.65365365	 18.50282175	 17.85747773	 17.85747773	 17.85747773
  1.65765766	 18.57424994	 17.92129135	 17.92129135	 17.92129135
  1.66166166	 18.64571158	 17.98509956	 17.98509956	 17.98509956
  1.66566567	 18.71720557	 18.04890135	 18.04890135	 18.04890135
  1.66966967	 18.78873078	 18.11269576	 18.11269576	 18.11269576
  1.67367367	 18.86028612	 18.17648181	 18.17648181	 18.17648181
  1.67767768	 18.93187045	 18.24025851	 18.24025851	 18.24025851
  1.68168168	 19.00348267	 18.30402489	 18.30402489	 18.30402489
  1.68568569	 19.07512166	 18.36777996	 18.36777996	 18.36777996
  1.68968969	 19.14678630	 18.43152276	 18.43152276	 18.43152276
  1.69369369	 19.21847547	 18.49525231	 18.49525231	 18.49525231
  1.69769770	 19.29018807	 18.55896763	 18.55896763	 18.55896763
  1.70170170	 19.36192322	 18.62266799	 18.62266799	 18.62266799
  1.70570571	 19.43368060	 18.68635321	 18.68635321	 18.68635321
  1.70970971	 19.50545999	 18.75002320	 18.75002320	 18.75002320
  1.71371371	 19.57726114	 18.81367788	 18.81367788	 18.81367788
  1.71771772	 19.64908382	 18.87731716	 18.87731716	 18.87731716
  1.72172172	 19.72092781	 18.94094093	 18.94094093	 18.94094093
  1.72572573	 19.79279287	 19.00454912	 19.00454912	 19.00454912
  1.72972973	 19.86467876	 19.06814164	 19.06814164	 19.06814164
  1.73373373	 19.93658525	 19.13171840	 19.13171840	 19.13171840
  1.73773774	 20.00851210	 19.19527930	 19.19527930	 19.19527930
  1.74174174	 20.08045883	 19.25882401	 19.25882401	 19.25882401
  1.74574575	 20.15242414	 19.32235138	 19.32235138	 19.32235138
  1.74974975	 20.22440658	 19.38586011	 19.38586011	 19.38586011
  1.75375375	 20.29640473	 19.44934892	 19.44934892	 19.44934892
  1.75775776	 20.36841713	 19.51281651	 19.51281651	 19.51281651
  1.76176176	 20.44044235	 19.57626160	 19.57626160	 19.57626160
  1.76576577	 20.51247895	 19.63968289	 19.63968289	 19.63968289
  1.76976977	 20.58452549	 19.70307910	 19.70307910	 19.70307910
  1.77377377	 20.65658052	 19.76644894	 19.76644894	 19.76644894
  1.77777778	 20.72864261	 19.82979112	 19.82979112	 19.82979112
  1.78178178	 20.80071066	 19.89310468	 19.89310468	 19.89310468
  1.78578579	 20.87278489	 19.95639003	 19.95639003	 19.95639003
  1.78978979	 20.94486585	 20.01964785	 20.01964785	 20.01964785
  1.79379379	 21.01695412	 20.08287888	 20.08287888	 20.08287888
  1.79779780	 21.08905023	 20.14608381	 20.14608381	 20.14608381
  1.80180180	 21.16115476	 20.20926336	 20.20926336	 20.20926336
  1.80580581	 21.23326825	 20.27241825	 20.27241825	 20.27241825
  1.80980981	 21.30539127	 20.33554919	 20.33554919	 20.33554919
  1.81381381	 21.37752436	 20.39865689	 20.39865689	 20.39865689
  1.81781782	 21.44966809	 20.46174207	 20.46174207	 20.46174207
  1.82182182	 21.52182277	 20.52480521	 20.52480521	 20.52480521
  1.82582583	 21.59398740	 20.58784545	 20.58784545	 20.58784545
  1.82982983	 21.66616053	 20.65086152	 20.65086152	 20.65086152
  1.83383383	 21.73834073	 20.71385214	 20.71385214	 20.71385214
  1.83783784	 21.81052656	 20.77681604	 20.77681604	 20.77681604
  1.84184184	 21.88271658	 20.83975194	 20.83975194	 20.83975194
  1.84584585	 21.95490936	 20.90265857	 20.90265857	 20.90265857
  1.84984985	 22.02710345	 20.96553464	 20.96553464	 20.96553464
  1.85385385	 22.09929742	 21.02837889	 21.02837889	 21.02837889
  1.85785786	 22.17148983	 21.09119004	 21.09119004	 21.09119004
  1.86186186	 22.24367930	 21.15396687	 21.15396687	 21.15396687
  1.86586587	 22.31586486	 21.21670859	 21.21670859	 21.21670859
  1.86986987	 22.38804571	 21.27941456	 21.27941456	 21.27941456
  1.87387387	 22.46022107	 21.34208416	 21.34208416	 21.34208416
  1.87787788	 22.53239014	 21.40471677	 21.40471677	 21.40471677
  1.88188188	 22.60455214	 21.46731175	 21.46731175	 21.46731175
  1.88588589	 22.67670626	 21.52986850	 21.52986850	 21.52986850
  1.88988989	 22.74885172	 21.59238638	 21.59238638	 21.59238638
  1.89389389	 22.82098773	 21.65486477	 21.65486477	 21.65486477
  1.89789790	 22.89311349	 21.71730305	 21.71730305	 21.71730305
  1.90190190	 22.96522822	 21.77970061	 21.77970061	 21.77970061
  1.90590591	 23.03733130	 21.84205699	 21.84205699	 21.84205699
  1.90990991	 23.10942216	 21.90437180	 21.90437180	 21.90437180
  1.91391391	 23.18150025	 21.96664466	 21.96664466	 21.96664466
  1.91791792	 23.25356500	 22.02887517	 22.02887517	 22.02887517
  1.92192192	 23.32561586	 22.09106296	 22.09106296	 22.09106296
  1.92592593	 23.39765227	 22.15320764	 22.15320764	 22.15320764
  1.92992993	 23.46967367	 22.21530882	 22.21530882	 22.21530882
  1.93393393	 23.54167951	 22.27736613	 22.27736613	 22.27736613
  1.93793794	 23.61366923	 22.33937917	 22.33937917	 22.33937917
  1.94194194	 23.68564227	 22.40134757	 22.40134757	 22.40134757
  1.94594595	 23.75759807	 22.46327095	 22.46327095	 22.46327095
  1.94994995	 23.82953607	 22.52514892	 22.52514892	 22.52514892
  1.95395395	 23.90145572	 22.58698111	 22.58698111	 22.58698111
  1.95795796	 23.97335646	 22.64876712	 22.64876712	 22.64876712
  1.96196196	 24.04523773	 22.71050659	 22.71050659	 22.71050659
  1.96596597	 24.11709897	 22.77219914	 22.77219914	 22.77219914
  1.96996997	 24.18893963	 22.83384437	 22.83384437	 22.83384437
  1.97397397	 24.26075915	 22.89544193	 22.89544193	 22.89544193
  1.97797798	 24.33255696	 22.95699142	 22.95699142	 22.95699142
  1.98198198	 24.40433251	 23.01849245	 23.01849245	 23.01849245
  1.98598599	 24.47608492	 23.07994436	 23.07994436	 23.07994436
  1.98998999	 24.54781310	 23.14134621	 23.14134621	 23.14134621
  1.99399399	 24.61951593	 23.20269707	 23.20269707	 23.20269707
  1.99799800	 24.69119229	 23.26399600	 23.26399600	 23.26399600
  2.00200200	 24.76284107	 23.32524209	 23.32522792	 23.32522792
  2.00600601	 24.83446115	 23.38643438	 23.38630689	 23.38630689
  2.01001001	 24.90605142	 23.44757195	 23.44721782	 23.44721782
  2.01401401	 24.97761077	 23.50865386	 23.50795978	 23.50795978
  2.01801802	 25.04913806	 23.56967920	 23.56853187	 23.56853187
  2.02202202	 25.12063222	 23.63064703	 23.62893318	 23.62893318
  2.02602603	 25.19209264	 23.69155696	 23.68916333	 23.68916333
  2.03003003	 25.26351929	 23.75240913	 23.74922249	 23.74922249
  2.03403403	 25.33491217	 23.81320374	 23.80911089	 23.80911089
  2.03803804	 25.40627128	 23.87394097	 23.86882875	 23.86882875
  2.04204204	 25.47759663	 23.93462100	 23.92837629	 23.92837629
  2.04604605	 25.54888821	 23.99524403	 23.98775375	 23.98775375
  2.05005005	 25.62014602	 24.05581024	 24.04696137	 24.04696137
  2.05405405	 25.69137007	 24.11631981	 24.10599938	 24.10599938
  2.05805806	 25.76256034	 24.17677295	 24.16486803	 24.16486803
  2.06206206	 25.83371684	 24.23716982	 24.22356757	 24.22356757
  2.06606607	 25.90483912	 24.29751017	 24.28209780	 24.28209780
  2.07007007	 25.97592611	 24.35779313	 24.34045792	 24.34045792
  2.07407407	 26.04697669	 24.41801776	 24.39864708	 24.39864708
  2.07807808	 26.11798975	 24.47818314	 24.45666443	 24.45666443
  2.08208208	 26.18896417	 24.53828835	 24.51450914	 24.51450914
  2.08608609	 26.25989884	 24.59833246	 24.57218036	 24.57218036
  2.09009009	 26.33079264	 24.65831454	 24.62967728	 24.62967728
  2.09409409	 26.40164446	 24.71823369	 24.68699906	 24.68699906
  2.09809810	 26.47245318	 24.77808896	 24.74414488	 24.74414488
  2.10210210	 26.54321768	 24.83787944	 24.80111393	 24.80111393
  2.10610611	 26.61393697	 24.89760432	 24.85790550	 24.85790550
  2.11011011	 26.68461023	 24.95726298	 24.91451911	 24.91451911
  2.11411411	 26.75523668	 25.01685484	 24.97095428	 24.97095428
  2.11811812	 26.82581554	 25.07637930	 25.02721054	 25.02721054
  2.12212212	 26.89634602	 25.13583577	 25.08328744	 25.08328744
  2.12612613	 26.96682734	 25.19522367	 25.13918452	 25.13918452
  2.13013013	 27.03725871	 25.25454239	 25.19490132	 25.19490132
  2.13413413	 27.10763935	 25.31379137	 25.25043741	 25.25043741
  2.13813814	 27.17796847	 25.37296999	 25.30579233	 25.30579233
  2.14214214	 27.24824529	 25.43207769	 25.36096565	 25.36096565
  2.14614615	 27.31846900	 25.49111383	 25.41595691	 25.41595691
  2.15015015	 27.38863872	 25.55007775	 25.47076559	 25.47076559
  2.15415415	 27.45875356	 25.60896875	 25.52539117	 25.52539117
  2.15815816	 27.52881265	 25.66778615	 25.57983313	 25.57983313
  2.16216216	 27.59881510	 25.72652927	 25.63409097	 25.63409097
  2.16616617	 27.66876003	 25.78519741	 25.68816416	 25.68816416
  2.17017017	 27.73864656	 25.84378990	 25.74205222	 25.74205222
  2.17417417	 27.80847379	 25.90230604	 25.79575463	 25.79575463
  2.17817818	 27.87824085	 25.96074516	 25.84927090	 25.84927090
  2.18218218	 27.94794686	 26.01910657	 25.90260055	 25.90260055
  2.18618619	 28.01759111	 26.07738977	 25.95574329	 25.95574329
  2.19019019	 28.08717351	 26.13559486	 26.00869940	 26.00869940
  2.19419419	 28.15669406	 26.19372204	 26.06146930	 26.06146930
  2.19819820	 28.22615274	 26.25177151	 26.11405339	 26.11405339
  2.20220220	 28.29554957	 26.30974347	 26.16645209	 26.16645209
  2.20620621	 28.36488455	 26.36763812	 26.21866584	 26.21866584
  2.21021021	 28.43415767	 26.42545566	 26.27069504	 26.27069504
  2.21421421	 28.50336893	 26.48319630	 26.32254013	 26.32254013
  2.21821822	 28.57251834	 26.54086023	 26.37420155	 26.37420155
  2.22222222	 28.64160589	 26.59844765	 26.42567974	 26.42567974
  2.22622623	 28.71063134	 26.65595854	 26.47697489	 26.47697489
  2.23023023	 28.77959349	 26.71339187	 26.52808626	 26.52808626
  2.23423423	 28.84849088	 26.77074641	 26.57901282	 26.57901282
  2.23823824	 28.91732205	 26.82802089	 26.62975360	 26.62975360
  2.24224224	 28.98608555	 26.88521407	 26.68030759	 26.68030759
  2.24624625	 29.05477993	 26.94232468	 26.73067381	 26.73067381
  2.25025025	 29.12340372	 26.99935149	 26.78085126	 26.78085126
  2.25425425	 29.19195547	 27.05629324	 26.83083897	 26.83083897
  2.25825826	 29.26043372	 27.11314867	 26.88063597	 26.88063597
  2.26226226	 29.32883703	 27.16991654	 26.93024127	 26.93024127
  2.26626627	 29.39716416	 27.22659582	 26.97965414	 26.97965414
  2.27027027	 29.46541504	 27.28318665	 27.02887501	 27.02887501
  2.27427427	 29.53359002	 27.33968958	 27.07790471	 27.07790471
  2.27827828	 29.60168943	 27.39610514	 27.12674408	 27.12674408
  2.28228228	 29.66971361	 27.45243388	 27.17539395	 27.17539395
  2.28628629	 29.73766289	 27.50867634	 27.22385518	 27.22385518
  2.29029029	 29.80553760	 27.56483305	 27.27212861	 27.27212861
  2.29429429	 29.87333808	 27.62090456	 27.32021510	 27.32021510
  2.29829830	 29.94106467	 27.67689142	 27.36811549	 27.36811549
  2.30230230	 30.00871770	 27.73279415	 27.41583065	 27.41583065
  2.30630631	 30.07629733	 27.78861312	 27.46336127	 27.46336127
  2.31031031	 30.14380242	 27.84434742	 27.51070676	 27.51070676
  2.31431431	 30.21123131	 27.89999557	 27.55786598	 27.55786598
  2.31831832	 30.27858232	 27.95555612	 27.60483780	 27.60483780
  2.32232232	 30.34585379	 28.01102760	 27.65162110	 27.65162110
  2.32632633	 30.41304404	 28.06640853	 27.69821476	 27.69821476
  2.33033033	 30.48015139	 28.12169747	 27.74461765	 27.74461765
  2.33433433	 30.54717417	 28.17689293	 27.79082866	 27.79082866
  2.33833834	 30.61411072	 28.23199346	 27.83684669	 27.83684669
  2.34234234	 30.68095934	 28.28699758	 27.88267063	 27.88267063
  2.34634635	 30.74771845	 28.34190391	 27.92829944	 27.92829944
  2.35035035	 30.81438711	 28.39671173	 27.97373277	 27.97373277
  2.35435435	 30.88096477	 28.45142067	 28.01897063	 28.01897063
  2.35835836	 30.94745085	 28.50603040	 28.06401307	 28.06401307
  2.36236236	 31.01384481	 28.56054055	 28.10886009	 28.10886009
  2.36636637	 31.08014609	 28.61495079	 28.15351174	 28.15351174
  2.37037037	 31.14635412	 28.66926076	 28.19796806	 28.19796806
  2.37437437	 31.21246836	 28.72347012	 28.24222908	 28.24222908
  2.37837838	 31.27848824	 28.77757852	 28.28629485	 28.28629485
  2.38238238	 31.34441321	 28.83158560	 28.33016542	 28.33016542
  2.38638639	 31.41024271	 28.88549102	 28.37384084	 28.37384084
  2.39039039	 31.47597617	 28.93929444	 28.41732117	 28.41732117
  2.39439439	 31.54161305	 28.99299550	 28.46060647	 28.46060647
  2.39839840	 31.60715278	 29.04659386	 28.50369680	 28.50369680
  2.40240240	 31.67259481	 29.10008916	 28.54659223	 28.54659223
  2.40640641	 31.73793858	 29.15348107	 28.58929283	 28.58929283
  2.41041041	 31.80318354	 29.20676923	 28.63179868	 28.63179868
  2.41441441	 31.86832911	 29.25995329	 28.67410986	 28.67410986
  2.41841842	 31.93337475	 29.31303291	 28.71622645	 28.71622645
  2.42242242	 31.99831990	 29.36600775	 28.75814853	 28.75814853
  2.42642643	 32.06316400	 29.41887744	 28.79987619	 28.79987619
  2.43043043	 32.12790649	 29.47164165	 28.84140954	 28.84140954
  2.43443443	 32.19254682	 29.52430003	 28.88274866	 28.88274866
  2.43843844	 32.25708443	 29.57685224	 28.92389365	 28.92389365
  2.44244244	 32.32151875	 29.62929791	 28.96484463	 28.96484463
  2.44644645	 32.38584923	 29.68163672	 29.00560170	 29.00560170
  2.45045045	 32.45007532	 29.73386830	 29.04616496	 29.04616496
  2.45445445	 32.51419646	 29.78599232	 29.08653454	 29.08653454
  2.45845846	 32.57821208	 29.83800843	 29.12671055	 29.12671055
  2.46246246	 32.64212163	 29.88991627	 29.16669311	 29.16669311
  2.46646647	 32.70592456	 29.94171551	 29.20648235	 29.20648235
  2.47047047	 32.76962030	 29.99340580	 29.24607840	 29.24607840
  2.47447447	 32.83320830	 30.04498678	 29.28548139	 29.28548139
  2.47847848	 32.89668800	 30.09645812	 29.32469145	 29.32469145
  2.48248248	 32.96005883	 30.14781946	 29.36370872	 29.36370872
  2.48648649	 33.02332026	 30.19907047	 29.40253335	 29.40253335
  2.49049049	 33.08647171	 30.25021079	 29.44116548	 29.44116548
  2.49449449	 33.14951262	 30.30124007	 29.47960525	 29.47960525
  2.49849850	 33.21244245	 30.35215798	 29.51785282	 29.51785282
  2.50250250	 33.27526063	 30.40296415	 29.55590834	 29.55590834
  2.50650651	 33.33796660	 30.45365825	 29.59377197	 29.59377197
  2.51051051	 33.40055949	 30.50423962	 29.63144356	 29.63144356
  2.51451451	 33.46303804	 30.55470719	 29.66892256	 29.66892256
  2.51851852	 33.52540092	 30.60505987	 29.70620837	 29.70620837
  2.52252252	 33.58764682	 30.65529654	 29.74330041	 29.74330041
  2.52652653	 33.64977443	 30.70541611	 29.78019811	 29.78019811
  2.53053053	 33.71178243	 30.75541747	 29.81690087	 29.81690087
  2.53453453	 33.77366952	 30.80529953	 29.85340813	 29.85340813
  2.53853854	 33.83543439	 30.85506118	 29.88971931	 29.88971931
  2.54254254	 33.89707570	 30.90470131	 29.92583384	 29.92583384
  2.54654655	 33.95859217	 30.95421884	 29.96175117	 29.96175117
  2.55055055	 34.01998280	 31.00361299	 29.99747104	 29.99747104
  2.55455455	 34.08124717	 31.05288354	 30.03299380	 30.03299380
  2.55855856	 34.14238494	 31.10203038	 30.06831986	 30.06831986
  2.56256256	 34.20339577	 31.15105334	 30.10344962	 30.10344962
  2.56656657	 34.26427929	 31.19995230	 30.13838349	 30.13838349
  2.57057057	 34.32503516	 31.24872712	 30.17312189	 30.17312189
  2.57457457	 34.38566302	 31.29737766	 30.20766523	 30.20766523
  2.57857858	 34.44616254	 31.34590377	 30.24201393	 30.24201393
  2.58258258	 34.50653335	 31.39430533	 30.27616842	 30.27616842
  2.58658659	 34.56677512	 31.44258218	 30.31012911	 30.31012911
  2.59059059	 34.62688742	 31.49073413	 30.34389637	 30.34389637
  2.59459459	 34.68686973	 31.53876086	 30.37747045	 30.37747045
  2.59859860	 34.74672149	 31.58666202	 30.41085158	 30.41085158
  2.60260260	 34.80644214	 31.63443726	 30.44403997	 30.44403997
  2.60660661	 34.86603112	 31.68208623	 30.47703587	 30.47703587
  2.61061061	 34.92548787	 31.72960859	 30.50983950	 30.50983950
  2.61461461	 34.98481185	 31.77700399	 30.54245109	 30.54245109
  2.61861862	 35.04400249	 31.82427209	 30.57487089	 30.57487089
  2.62262262	 35.10305924	 31.87141253	 30.60709914	 30.60709914
  2.62662663	 35.16198153	 31.91842497	 30.63913608	 30.63913608
  2.63063063	 35.22076874	 31.96530898	 30.67098187	 30.67098187
  2.63463463	 35.27941997	 32.01206388	 30.70263642	 30.70263642
  2.63863864	 35.33793428	 32.05868895	 30.73409961	 30.73409961
  2.64264264	 35.39631074	 32.10518344	 30.76537131	 30.76537131
  2.64664665	 35.45454840	 32.15154664	 30.79645139	 30.79645139
  2.65065065	 35.51264634	 32.19777782	 30.82733972	 30.82733972
  2.65465465	 35.57060361	 32.24387623	 30.85803618	 30.85803618
  2.65865866	 35.62841927	 32.28984117	 30.88854066	 30.88854066
  2.66266266	 35.68609239	 32.33567189	 30.91885303	 30.91885303
  2.66666667	 35.74362202	 32.38136766	 30.94897317	 30.94897317
  2.67067067	 35.80100736	 32.42692789	 30.97890111	 30.97890111
  2.67467467	 35.85824809	 32.47235246	 31.00863735	 31.00863735
  2.67867868	 35.91534402	 32.51764139	 31.03818252	 31.03818252
  2.68268268	 35.97229496	 32.56279470	 31.06753728	 31.06753728
  2.68668669	 36.02910073	 32.60781241	 31.09670225	 31.09670225
  2.69069069	 36.08576112	 32.65269454	 31.12567811	 31.12567811
  2.69469469	 36.14227597	 32.69744110	 31.15446547	 31.15446547
  2.69869870	 36.19864507	 32.74205212	 31.18306501	 31.18306501
  2.70270270	 36.25486824	 32.78652761	 31.21147736	 31.21147736
  2.70670671	 36.31094529	 32.83086760	 31.23970319	 31.23970319
  2.71071071	 36.36687592	 32.87507198	 31.26774303	 31.26774303
  2.71471471	 36.42265920	 32.91914004	 31.29559681	 31.29559681
  2.71871872	 36.47829404	 32.96307088	 31.32326427	 31.32326427
  2.72272272	 36.53377931	 33.00686359	 31.35074514	 31.35074514
  2.72672673	 36.58911389	 33.05051725	 31.37803916	 31.37803916
  2.73073073	 36.64429667	 33.09403096	 31.40514605	 31.40514605
  2.73473473	 36.69932653	 33.13740381	 31.43206556	 31.43206556
  2.73873874	 36.75420237	 33.18063488	 31.45879744	 31.45879744
  2.74274274	 36.80892306	 33.22372326	 31.48534142	 31.48534142
  2.74674675	 36.86348748	 33.26666805	 31.51169724	 31.51169724
  2.75075075	 36.91789458	 33.30946838	 31.53786471	 31.53786471
  2.75475475	 36.97214364	 33.35212375	 31.56384396	 31.56384396
  2.75875876	 37.02623411	 33.39463380	 31.58963532	 31.58963532
  2.76276276	 37.08016542	 33.43699817	 31.61523908	 31.61523908
  2.76676677	 37.13393702	 33.47921653	 31.64065556	 31.64065556
  2.77077077	 37.18754835	 33.52128850	 31.66588506	 31.66588506
  2.77477477	 37.24099886	 33.56321373	 31.69092789	 31.69092789
  2.77877878	 37.29428798	 33.60499187	 31.71578437	 31.71578437
  2.78278278	 37.34741516	 33.64662257	 31.74045482	 31.74045482
  2.78678679	 37.40037984	 33.68810547	 31.76493954	 31.76493954
  2.79079079	 37.45318143	 33.72944017	 31.78923882	 31.78923882
  2.79479479	 37.50581899	 33.77062595	 31.81335261	 31.81335261
  2.79879880	 37.55829142	 33.81166189	 31.83728066	 31.83728066
  2.80280280	 37.61059759	 33.85254709	 31.86102274	 31.86102274
  2.80680681	 37.66273640	 33.89328062	 31.88457862	 31.88457862
  2.81081081	 37.71470672	 33.93386158	 31.90794805	 31.90794805
  2.81481481	 37.76650744	 33.97428904	 31.93113080	 31.93113080
  2.81881882	 37.81813745	 34.01456209	 31.95412665	 31.95412665
  2.82282282	 37.86959563	 34.05467982	 31.97693535	 31.97693535
  2.82682683	 37.92088087	 34.09464131	 31.99955667	 31.99955667
  2.83083083	 37.97199207	 34.13444566	 32.02199042	 32.02199042
  2.83483483	 38.02292845	 34.17409230	 32.04423669	 32.04423669
  2.83883884	 38.07368945	 34.21358086	 32.06629581	 32.06629581
  2.84284284	 38.12427451	 34.25291098	 32.08816810	 32.08816810
  2.84684685	 38.17468308	 34.29208230	 32.10985391	 32.10985391
  2.85085085	 38.22491460	 34.33109447	 32.13135356	 32.13135356
  2.85485485	 38.27496851	 34.36994712	 32.15266739	 32.15266739
  2.85885886	 38.32484425	 34.40863988	 32.17379572	 32.17379572
  2.86286286	 38.37454126	 34.44717241	 32.19473889	 32.19473889
  2.86686687	 38.42405899	 34.48554433	 32.21549724	 32.21549724
  2.87087087	 38.47339690	 34.52375531	 32.23607111	 32.23607111
  2.87487487	 38.52255472	 34.56180527	 32.25646114	 32.25646114
  2.87887888	 38.57153244	 34.59969441	 32.27666821	 32.27666821
  2.88288288	 38.62033007	 34.63742292	 32.29669322	 32.29669322
  2.88688689	 38.66894761	 34.67499099	 32.31653707	 32.31653707
  2.89089089	 38.71738506	 34.71239882	 32.33620064	 32.33620064
  2.89489489	 38.76564241	 34.74964660	 32.35568484	 32.35568484
  2.89889890	 38.81371966	 34.78673453	 32.37499056	 32.37499056
  2.90290290	 38.86161682	 34.82366279	 32.39411870	 32.39411870
  2.90690691	 38.90933389	 34.86043159	 32.41307015	 32.41307015
  2.91091091	 38.95687085	 34.89704109	 32.43184579	 32.43184579
  2.91491491	 39.00422710	 34.93349090	 32.45044594	 32.45044594
  2.91891892	 39.05140142	 34.96977998	 32.46887025	 32.46887025
  2.92292292	 39.09839255	 35.00590726	 32.48711837	 32.48711837
  2.92692693	 39.14519923	 35.04187167	 32.50518994	 32.50518994
  2.93093093	 39.19182019	 35.07767215	 32.52308459	 32.52308459
  2.93493493	 39.23825419	 35.11330762	 32.54080197	 32.54080197
  2.93893894	 39.28449995	 35.14877701	 32.55834170	 32.55834170
  2.94294294	 39.33055622	 35.18407926	 32.57570344	 32.57570344
  2.94694695	 39.37642173	 35.21921328	 32.59288681	 32.59288681
  2.95095095	 39.42209524	 35.25417802	 32.60989146	 32.60989146
  2.95495495	 39.46757559	 35.28897251	 32.62671714	 32.62671714
  2.95895896	 39.51286183	 35.32359599	 32.64336380	 32.64336380
  2.96296296	 39.55795300	 35.35804769	 32.65983138	 32.65983138
  2.96696697	 39.60284815	 35.39232683	 32.67611981	 32.67611981
  2.97097097	 39.64754631	 35.42643266	 32.69222905	 32.69222905
  2.97497497	 39.69204655	 35.46036440	 32.70815903	 32.70815903
  2.97897898	 39.73634790	 35.49412128	 32.72390971	 32.72390971
  2.98298298	 39.78044941	 35.52770254	 32.73948102	 32.73948102
  2.98698699	 39.82435012	 35.56110741	 32.75487291	 32.75487291
  2.99099099	 39.86804909	 35.59433511	 32.77008532	 32.77008532
  2.99499499	 39.91154568	 35.62738521	 32.78511853	 32.78511853
  2.99899900	 39.95483983	 35.66025783	 32.79997335	 32.79997335
  3.00300300	 39.99793154	 35.69295314	 32.81465070	 32.81452321
  3.00700701	 40.04082081	 35.72547133	 32.82915146	 32.82845738
  3.01101101	 40.08350765	 35.75781259	 32.84347654	 32.84176269
  3.01501502	 40.12599204	 35.78997710	 32.85762682	 32.85444018
  3.01901902	 40.16827400	 35.82196503	 32.87160320	 32.86649098
  3.02302302	 40.21035352	 35.85377657	 32.88540657	 32.87791630
  3.02702703	 40.25223060	 35.88541190	 32.89903783	 32.88871740
  3.03103103	 40.29390524	 35.91687120	 32.91249787	 32.89889562
  3.03503504	 40.33537717	 35.94815437	 32.92578731	 32.90845210
  3.03903904	 40.37664549	 35.97926069	 32.93890612	 32.91738742
  3.04304304	 40.41770919	 36.01018934	 32.95185422	 32.92570212
  3.04704705	 40.45856727	 36.04093950	 32.96463147	 32.93339684
  3.05105105	 40.49921873	 36.07151034	 32.97723777	 32.94047226
  3.05505506	 40.53966257	 36.10190104	 32.98967301	 32.94692914
  3.05905906	 40.57989780	 36.13211077	 33.00193707	 32.95276832
  3.06306306	 40.61992340	 36.16213871	 33.01402984	 32.95799070
  3.06706707	 40.65973838	 36.19198404	 33.02595121	 32.96259725
  3.07107107	 40.69934175	 36.22164593	 33.03770105	 32.96658901
  3.07507508	 40.73873243	 36.25112351	 33.04927920	 32.96996704
  3.07907908	 40.77790923	 36.28041572	 33.06068532	 32.97273230
  3.08308308	 40.81687089	 36.30952150	 33.07191905	 32.97488580
  3.08708709	 40.85561617	 36.33843977	 33.08298002	 32.97642861
  3.09109109	 40.89414381	 36.36716947	 33.09386786	 32.97736185
  3.09509510	 40.93245258	 36.39570950	 33.10458221	 32.97768675
  3.09909910	 40.97054121	 36.42405881	 33.11512269	 32.97740457
  3.10310310	 41.00840848	 36.45221631	 33.12548894	 32.97651665
  3.10710711	 41.04605313	 36.48018092	 33.13568057	 32.97502440
  3.11111111	 41.08347390	 36.50795158	 33.14569722	 32.97292930
  3.11511512	 41.12066987	 36.53552749	 33.15553881	 32.97023319
  3.11911912	 41.15764127	 36.56290909	 33.16520646	 32.96693917
  3.12312312	 41.19438867	 36.59009711	 33.17470160	 32.96305073
  3.12712713	 41.23091262	 36.61709225	 33.18402566	 32.95857140
  3.13113113	 41.26721369	 36.64389526	 33.19318007	 32.95350480
  3.13513514	 41.30329242	 36.67050686	 33.20216624	 32.94785460
  3.13913914	 41.33914939	 36.69692777	 33.21098559	 32.94162453
  3.14314314	 41.37478514	 36.72315872	 33.21963955	 32.93481840
  3.14714715	 41.41020023	 36.74920042	 33.22812954	 32.92744007
  3.15115115	 41.44539523	 36.77505360	 33.23645697	 32.91949347
  3.15515516	 41.48037040	 36.80071871	 33.24462298	 32.91098232
  3.15915916	 41.51512457	 36.82619472	 33.25262723	 32.90190891
  3.16316316	 41.54965605	 36.85148011	 33.26046890	 32.89227513
  3.16716717	 41.58396319	 36.87657339	 33.26814719	 32.88208292
  3.17117117	 41.61804429	 36.90147303	 33.27566125	 32.87133429
  3.17517518	 41.65189769	 36.92617752	 33.28301027	 32.86003131
  3.17917918	 41.68552171	 36.95068536	 33.29019343	 32.84817610
  3.18318318	 41.71891469	 36.97499502	 33.29720989	 32.83577084
  3.18718719	 41.75207494	 36.99910500	 33.30405883	 32.82281778
  3.19119119	 41.78500080	 37.02301378	 33.31073941	 32.80931923
  3.19519520	 41.81769074	 37.04672000	 33.31725095	 32.79527768
  3.19919920	 41.85014431	 37.07022336	 33.32359384	 32.78069678
  3.20320320	 41.88236151	 37.09352402	 33.32976891	 32.76558067
  3.20720721	 41.91434234	 37.11662213	 33.33577699	 32.74993356
  3.21121121	 41.94608679	 37.13951785	 33.34161892	 32.73375970
  3.21521522	 41.97759487	 37.16221134	 33.34729552	 32.71706341
  3.21921922	 42.00886657	 37.18470274	 33.35280764	 32.69984905
  3.22322322	 42.03990191	 37.20699223	 33.35815608	 32.68212106
  3.22722723	 42.07070086	 37.22907994	 33.36334168	 32.66388389
  3.23123123	 42.10126345	 37.25096603	 33.36836525	 32.64514209
  3.23523524	 42.13158959	 37.27265058	 33.37322755	 32.62590015
  3.23923924	 42.16167854	 37.29413301	 33.37792864	 32.60616197
  3.24324324	 42.19152919	 37.31541234	 33.38246824	 32.58593112
  3.24724725	 42.22114043	 37.33648762	 33.38684603	 32.56521121
  3.25125125	 42.25051113	 37.35735788	 33.39106172	 32.54400591
  3.25525526	 42.27964019	 37.37802215	 33.39511500	 32.52231894
  3.25925926	 42.30852648	 37.39847947	 33.39900555	 32.50015405
  3.26326326	 42.33716889	 37.41872887	 33.40273306	 32.47751506
  3.26726727	 42.36556631	 37.43876937	 33.40629722	 32.45440582
  3.27127127	 42.39371762	 37.45860002	 33.40969772	 32.43083025
  3.27527528	 42.42162170	 37.47821985	 33.41293423	 32.40679228
  3.27927928	 42.44927744	 37.49762788	 33.41600643	 32.38229592
  3.28328328	 42.47668373	 37.51682314	 33.41891400	 32.35734519
  3.28728729	 42.50383944	 37.53580466	 33.42165662	 32.33194419
  3.29129129	 42.53074347	 37.55457147	 33.42423394	 32.30609703
  3.29529530	 42.55739469	 37.57312260	 33.42664564	 32.27980788
  3.29929930	 42.58379199	 37.59145707	 33.42889138	 32.25308094
  3.30330330	 42.60993426	 37.60957391	 33.43097083	 32.22592047
  3.30730731	 42.63582038	 37.62747215	 33.43288365	 32.19833075
  3.31131131	 42.66144924	 37.64515081	 33.43462949	 32.17031611
  3.31531532	 42.68681974	 37.66260894	 33.43620804	 32.14188093
  3.31931932	 42.71193134	 37.67984613	 33.43761951	 32.11303018
  3.32332332	 42.73678394	 37.69686243	 33.43886458	 32.08376933
  3.32732733	 42.76137748	 37.71365791	 33.43994394	 32.05410389
  3.33133133	 42.78571189	 37.73023264	 33.44085828	 32.02403942
  3.33533534	 42.80978709	 37.74658668	 33.44160828	 31.99358151
  3.33933934	 42.83360303	 37.76272010	 33.44219464	 31.96273577
  3.34334334	 42.85715963	 37.77863297	 33.44261802	 31.93150787
  3.34734735	 42.88045681	 37.79432534	 33.44287912	 31.89990349
  3.35135135	 42.90349452	 37.80979729	 33.44297859	 31.86792834
  3.35535536	 42.92627267	 37.82504887	 33.44291711	 31.83558817
  3.35935936	 42.94879101	 37.84007996	 33.44269516	 31.80288856
  3.36336336	 42.97104908	 37.85489023	 33.44231303	 31.76983493
  3.36736737	 42.99304642	 37.86947935	 33.44177096	 31.73643272
  3.37137137	 43.01478256	 37.88384698	 33.44106923	 31.70268739
  3.37537538	 43.03625703	 37.89799279	 33.44020810	 31.66860442
  3.37937938	 43.05746937	 37.91191643	 33.43918782	 31.63418934
  3.38338338	 43.07841911	 37.92561757	 33.43800864	 31.59944767
  3.38738739	 43.09910578	 37.93909586	 33.43667081	 31.56438497
  3.39139139	 43.11952891	 37.95235098	 33.43517459	 31.52900684
  3.39539540	 43.13968804	 37.96538257	 33.43352020	 31.49331886
  3.39939940	 43.15958244	 37.97819003	 33.43170763	 31.45732640
  3.40340340	 43.17921102	 37.99077240	 33.42973649	 31.42103448
  3.40740741	 43.19857267	 38.00312869	 33.42760637	 31.38444813
  3.41141141	 43.21766628	 38.01525792	 33.42531685	 31.34757238
  3.41541542	 43.23649072	 38.02715908	 33.42286752	 31.31041227
  3.41941942	 43.25504489	 38.03883118	 33.42025794	 31.27297288
  3.42342342	 43.27332767	 38.05027324	 33.41748769	 31.23525930
  3.42742743	 43.29133796	 38.06148427	 33.41455633	 31.19727661
  3.43143143	 43.30907463	 38.07246326	 33.41146345	 31.15902993
  3.43543544	 43.32653658	 38.08320922	 33.40820858	 31.12052438
  3.43943944	 43.34372269	 38.09372117	 33.40479132	 31.08176511
  3.44344344	 43.36063188	 38.10399813	 33.40121122	 31.04275730
  3.44744745	 43.37726307	 38.11403914	 33.39746788	 31.00350612
  3.45145145	 43.39361517	 38.12384322	 33.39356086	 30.96401677
  3.45545546	 43.40968709	 38.13340941	 33.38948974	 30.92429445
  3.45945946	 43.42547774	 38.14273673	 33.38525409	 30.88434437
  3.46346346	 43.44098605	 38.15182421	 33.38085347	 30.84417174
  3.46746747	 43.45621092	 38.16067088	 33.37628744	 30.80378179
  3.47147147	 43.47115126	 38.16927576	 33.37155555	 30.76317973
  3.47547548	 43.48580600	 38.17763788	 33.36665737	 30.72237081
  3.47947948	 43.50017448	 38.18575669	 33.36159286	 30.68136068
  3.48348348	 43.51425705	 38.19363267	 33.35636303	 30.64015601
  3.48748749	 43.52805422	 38.20126642	 33.35096900	 30.59876364
  3.49149149	 43.54156650	 38.20865857	 33.34541190	 30.55719038
  3.49549550	 43.55479439	 38.21580972	 33.33969286	 30.51544308
  3.49949950	 43.56773840	 38.22272049	 33.33381301	 30.47352853
  3.50350350	 43.58039903	 38.22939148	 33.32777345	 30.43145358
  3.50750751	 43.59277680	 38.23582332	 33.32157530	 30.38922502
  3.51151151	 43.60487220	 38.24201661	 33.31521968	 30.34684968
  3.51551552	 43.61668575	 38.24797196	 33.30870768	 30.30433436
  3.51951952	 43.62821747	 38.25368952	 33.30203995	 30.26168538
  3.52352352	 43.63946598	 38.25916797	 33.29521567	 30.21890764
  3.52752753	 43.65042959	 38.26440577	 33.28823377	 30.17600574
  3.53153153	 43.66110664	 38.26940132	 33.28109314	 30.13298427
  3.53553554	 43.67149545	 38.27415306	 33.27379271	 30.08984782
  3.53953954	 43.68159435	 38.27865941	 33.26633136	 30.04660096
  3.54354354	 43.69140166	 38.28291880	 33.25870800	 30.00324825
  3.54754755	 43.70091571	 38.28692966	 33.25092153	 29.95979424
  3.55155155	 43.71013484	 38.29069039	 33.24297083	 29.91624346
  3.55555556	 43.71905735	 38.29419944	 33.23485479	 29.87260043
  3.55955956	 43.72768169	 38.29745531	 33.22657238	 29.82886975
  3.56356356	 43.73600662	 38.30045689	 33.21812295	 29.78505636
  3.56756757	 43.74403105	 38.30320316	 33.20950593	 29.74116530
  3.57157157	 43.75175385	 38.30569309	 33.20072074	 29.69720158
  3.57557558	 43.75917391	 38.30792565	 33.19176680	 29.65317017
  3.57957958	 43.76629011	 38.30989984	 33.18264354	 29.60907605
  3.58358358	 43.77310134	 38.31161461	 33.17335037	 29.56492417
  3.58758759	 43.77960648	 38.31306895	 33.16388669	 29.52071945
  3.59159159	 43.78580442	 38.31426183	 33.15425192	 29.47646679
  3.59559560	 43.79169404	 38.31519222	 33.14444545	 29.43217107
  3.59959960	 43.79727471	 38.31585958	 33.13446717	 29.38783764
  3.60360360	 43.80254838	 38.31626594	 33.12431953	 29.34347439
  3.60760761	 43.80751784	 38.31641418	 33.11400582	 29.29909001
  3.61161161	 43.81218587	 38.31630717	 33.10352933	 29.25469318
  3.61561562	 43.81655528	 38.31594778	 33.09289335	 29.21029257
  3.61961962	 43.82062883	 38.31533888	 33.08210114	 29.16589678
  3.62362362	 43.82440933	 38.31448335	 33.07115599	 29.12151441
  3.62762763	 43.82789956	 38.31338406	 33.06006117	 29.07715402
  3.63163163	 43.83110231	 38.31204388	 33.04881994	 29.03282413
  3.63563564	 43.83402038	 38.31046566	 33.03743556	 28.98853326
  3.63963964	 43.83665521	 38.30865097	 33.02590996	 28.94428851
  3.64364364	 43.83899904	 38.30659209	 33.01423582	 28.90008777
  3.64764765	 43.84104016	 38.30427740	 33.00240190	 28.85592494
  3.65165165	 43.84276686	 38.30169528	 32.99039695	 28.81179387
  3.65565566	 43.84416744	 38.29883407	 32.97820970	 28.76768838
  3.65965966	 43.84523017	 38.29568215	 32.96582887	 28.72360225
  3.66366366	 43.84594334	 38.29222787	 32.95324320	 28.67952923
  3.66766767	 43.84629524	 38.28845960	 32.94044141	 28.63546301
  3.67167167	 43.84627416	 38.28436568	 32.92741221	 28.59139726
  3.67567568	 43.84586838	 38.27993449	 32.91414431	 28.54732561
  3.67967968	 43.84506900	 38.27515719	 32.90062923	 28.50324444
  3.68368368	 43.84389336	 38.27005119	 32.88688474	 28.45917635
  3.68768769	 43.84237312	 38.26464821	 32.87294289	 28.41515820
  3.69169169	 43.84054006	 38.25898011	 32.85883588	 28.37122695
  3.69569570	 43.83842599	 38.25307876	 32.84459590	 28.32741951
  3.69969970	 43.83606268	 38.24697601	 32.83025515	 28.28377275
  3.70370370	 43.83348195	 38.24070373	 32.81584582	 28.24032349
  3.70770771	 43.83071557	 38.23429377	 32.80140007	 28.19710851
  3.71171171	 43.82779535	 38.22777798	 32.78695009	 28.15416453
  3.71571572	 43.82475308	 38.22118824	 32.77252805	 28.11152824
  3.71971972	 43.82161516	 38.21455099	 32.75816072	 28.06923087
  3.72372372	 43.81833867	 38.20782339	 32.74380555	 28.02723429
  3.72772773	 43.81483259	 38.20091447	 32.72937189	 27.98545222
  3.73173173	 43.81100494	 38.19373231	 32.71476809	 27.94379735
  3.73573574	 43.80676372	 38.18618497	 32.69990254	 27.90218233
  3.73973974	 43.80201694	 38.17818053	 32.68468357	 27.86051974
  3.74374374	 43.79667262	 38.16962705	 32.66901955	 27.81872213
  3.74774775	 43.79063877	 38.16043260	 32.65281883	 27.77670198
  3.75175175	 43.78382339	 38.15050525	 32.63598975	 27.73437172
  3.75575576	 43.77613450	 38.13975306	 32.61844065	 27.69164371
  3.75975976	 43.76748904	 38.12809303	 32.60008879	 27.64843922
  3.76376376	 43.75796865	 38.11560685	 32.58101613	 27.60484413
  3.76776777	 43.74779973	 38.10252096	 32.56144937	 27.56108902
  3.77177177	 43.73721358	 38.08906674	 32.54162015	 27.51740935
  3.77577578	 43.72644155	 38.07547556	 32.52176009	 27.47404053
  3.77977978	 43.71571496	 38.06197881	 32.50210083	 27.43121790
  3.78378378	 43.70526512	 38.04880785	 32.48287396	 27.38917674
  3.78778779	 43.69532338	 38.03619406	 32.46431112	 27.34815227
  3.79179179	 43.68612104	 38.02436881	 32.44664390	 27.30837965
  3.79579580	 43.67788945	 38.01356347	 32.43010391	 27.27009399
  3.79979980	 43.67084876	 38.00399825	 32.41491158	 27.23351917
  3.80380380	 43.66490620	 37.99558043	 32.40097442	 27.19856606
  3.80780781	 43.65962116	 37.98786944	 32.38785207	 27.16479763
  3.81181181	 43.65453486	 37.98040653	 32.37508600	 27.13175864
  3.81581582	 43.64918852	 37.97273298	 32.36221770	 27.09899376
  3.81981982	 43.64312337	 37.96439005	 32.34878863	 27.06604761
  3.82382382	 43.63588063	 37.95491900	 32.33434025	 27.03246475
  3.82782783	 43.62700153	 37.94386110	 32.31841404	 26.99778966
  3.83183183	 43.61602728	 37.93075760	 32.30055144	 26.96156677
  3.83583584	 43.60249912	 37.91514977	 32.28029390	 26.92334042
  3.83983984	 43.58596593	 37.89658655	 32.25719054	 26.88266258
  3.84384384	 43.56636083	 37.87500106	 32.23117467	 26.83946935
  3.84784785	 43.54417218	 37.85088173	 32.20273489	 26.79425203
  3.85185185	 43.51993173	 37.82476033	 32.17240313	 26.74754522
  3.85585586	 43.49417123	 37.79716863	 32.14071136	 26.69988346
  3.85985986	 43.46742241	 37.76863841	 32.10819149	 26.65180122
  3.86386386	 43.44021702	 37.73970144	 32.07537546	 26.60383287
  3.86786787	 43.41308679	 37.71088949	 32.04279519	 26.55651275
  3.87187187	 43.38656347	 37.68273433	 32.01098261	 26.51037511
  3.87587588	 43.36117880	 37.65576774	 31.98046963	 26.46595413
  3.87987988	 43.33746225	 37.63051920	 31.95178587	 26.42378163
  3.88388388	 43.31571450	 37.60728944	 31.92523221	 26.38416062
  3.88788789	 43.29581527	 37.58595819	 31.90068850	 26.34697304
  3.89189189	 43.27759901	 37.56635993	 31.87798936	 26.31205547
  3.89589590	 43.26090018	 37.54832914	 31.85696937	 26.27924446
  3.89989990	 43.24555321	 37.53170028	 31.83746313	 26.24837646
  3.90390390	 43.23139256	 37.51630783	 31.81930523	 26.21928786
  3.90790791	 43.21825268	 37.50198625	 31.80233023	 26.19181495
  3.91191191	 43.20596801	 37.48857003	 31.78637272	 26.16579398
  3.91591592	 43.19437300	 37.47589361	 31.77126727	 26.14106111
  3.91991992	 43.18330211	 37.46379149	 31.75684844	 26.11745243
  3.92392392	 43.17258977	 37.45209811	 31.74295079	 26.09480394
  3.92792793	 43.16207045	 37.44064795	 31.72940886	 26.07295159
  3.93193193	 43.15157859	 37.42927547	 31.71605722	 26.05173124
  3.93593594	 43.14094863	 37.41781513	 31.70273040	 26.03097868
  3.93993994	 43.13001503	 37.40610141	 31.68926294	 26.01052961
  3.94394394	 43.11861224	 37.39396876	 31.67548937	 25.99021969
  3.94794795	 43.10657470	 37.38125164	 31.66124422	 25.96988446
  3.95195195	 43.09373686	 37.36778451	 31.64636201	 25.94935941
  3.95595596	 43.07993318	 37.35340184	 31.63067725	 25.92847995
  3.95995996	 43.06499809	 37.33793808	 31.61402446	 25.90708141
  3.96396396	 43.04876606	 37.32122769	 31.59623813	 25.88499905
  3.96796797	 43.03107152	 37.30310514	 31.57715278	 25.86206805
  3.97197197	 43.01174893	 37.28340486	 31.55660290	 25.83812351
  3.97597598	 42.99063274	 37.26196133	 31.53442296	 25.81300046
  3.97997998	 42.96755739	 37.23860899	 31.51044747	 25.78653384
  3.98398398	 42.94235733	 37.21318230	 31.48451089	 25.75855854
  3.98798799	 42.91486702	 37.18551571	 31.45644770	 25.72890934
  3.99199199	 42.88492089	 37.15544367	 31.42609237	 25.69742096
  3.99599600	 42.85235341	 37.12280064	 31.39327935	 25.66392804
  4.00000000	 42.81699901	 37.08742106	 31.35784311	 25.62826516


==> graphics/overview_experimental_setup.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_experimental_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{296.29839319bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.05046141)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview_experimental_setup.pdf}}%
    \put(0.24904631,0.57151608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Ethernet\end{tabular}}}}%
    \put(0.24926032,0.47336422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RT Ethernet\end{tabular}}}}%
    \put(0.24858228,0.38974016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}EtherCAT\end{tabular}}}}%
    \put(0.32315796,0.26317858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}NIC 1\end{tabular}}}}%
    \put(0.50051272,0.26398519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}NIC 2\end{tabular}}}}%
    \put(0.78592627,0.26362353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}NIC 3\end{tabular}}}}%
    \put(0.36482058,0.18524573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TwinCAT\end{tabular}}}}%
    \put(0.30326058,0.1079597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{$\textsc{MATLAB}$/$\textsc{SIMULINK}$}$\end{tabular}}}}%
    \put(0.76662481,0.15602531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Python\end{tabular}}}}%
    \put(0.62993815,0.03762066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PC\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> graphics/setup_coordinates.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setup_coordinates.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.62067564bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.66847007)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{setup_coordinates.pdf}}%
    \put(0.97385129,0.29517962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{setup_coordinates.pdf}}%
    \put(0.87803237,0.25775045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{setup_coordinates.pdf}}%
    \put(0.7807163,0.22032119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{setup_coordinates.pdf}}%
    \put(0.68489758,0.18438907){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{setup_coordinates.pdf}}%
    \put(0.58907871,0.14695971){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{setup_coordinates.pdf}}%
    \put(0.02913718,0.1289937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{setup_coordinates.pdf}}%
    \put(0.49325974,0.10953045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{setup_coordinates.pdf}}%
    \put(-0.00080618,0.079587){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.39744102,0.07359843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{setup_coordinates.pdf}}%
    \put(0.06207487,0.05563232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{setup_coordinates.pdf}}%
    \put(0.0126683,0.33859755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{setup_coordinates.pdf}}%
    \put(0.30012495,0.03616906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.0650693,0.03167764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{setup_coordinates.pdf}}%
    \put(0.11447591,0.00772295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.1\end{tabular}}}}%
    \put(0.21179197,0.00023704){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0126683,0.5482013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{setup_coordinates.pdf}}%
    \put(0.0126683,0.75780505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{setup_coordinates.pdf}}%
    \put(0.0126683,0.96740886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{setup_coordinates.pdf}}%
    \put(0.02913718,1.17701251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{setup_coordinates.pdf}}%
    \put(0.0126683,1.38661626){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{setup_coordinates.pdf}}%
    \put(0.18814332,0.13678477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_0$\end{tabular}}}}%
    \put(0.08530195,0.21475942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_1$\end{tabular}}}}%
    \put(0.09902621,0.40261023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_2$\end{tabular}}}}%
    \put(0.10588835,0.67280656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_3$\end{tabular}}}}%
    \put(0.09988398,0.8615841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_4$\end{tabular}}}}%
    \put(0.22511781,1.09053857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_5$\end{tabular}}}}%
    \put(0.36407592,1.24064763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_6$\end{tabular}}}}%
    \put(0.3949555,1.32041989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_7$\end{tabular}}}}%
    \put(0.60682368,1.34529508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\csym$\end{tabular}}}}%
    \put(0.55462685,1.18231953){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\hsym$\end{tabular}}}}%
    \put(0.90850994,0.36229521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\osym$\end{tabular}}}}%
    \put(0.71947365,0.43177426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{O}_\gsym$\end{tabular}}}}%
    \put(0.39897867,0.61844301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{H}_0^\hsym$\end{tabular}}}}%
    \put(0.2000403,0.76522405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{H}_0^\csym$\end{tabular}}}}%
    \put(0.43487,0.20478804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}_0^\osym$\end{tabular}}}}%
    \put(0.90877582,0.67699023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{H}}_\csym^\osym$\end{tabular}}}}%
  \end{picture}%
\endgroup%

